Learning Super-resolved Depth from Active Gated Imaging

Environment perception for autonomous driving is doomed by the trade-off between range-accuracy and resolution: current sensors that deliver very precise depth information are usually restricted to low resolution because of technology or cost limitations. In this work, we exploit depth information from an active gated imaging system based on cost-sensitive diode and CMOS technology. Learning a mapping between pixel intensities of three gated slices and depth produces a super-resolved depth map image with respectable relative accuracy of 5% in between 25-80 m. By design, depth information is perfectly aligned with pixel intensity values.

==> data/bright_target_relativ.txt <==
9.700000000000000000e+01,1.223649017927839999e+01,1.467779999459328133e+00,3.700000000000000000e+01,1.232420666957470168e+01,3.662501296440119347e+01,1.255894943293291155e-01,1.304611944791693630e-02
9.200000000000000000e+01,8.209940936082409380e+00,1.104483730067925329e+00,3.100000000000000000e+01,8.283900921905479109e+00,1.787444748742685618e+01,8.857983989195519769e-02,1.065153846972001495e-02
8.700000000000000000e+01,5.924986509011008984e+00,8.928346073672520644e-01,4.400000000000000000e+01,5.991879401996929921e+00,1.064613340610349468e+01,6.765578222046687851e-02,1.009915978882084883e-02
8.200000000000000000e+01,5.539726022061433497e+00,6.999472958733042871e-01,4.400000000000000000e+01,5.583770286867551391e+00,7.924350008845427062e+00,6.691627565315122483e-02,7.624321080266093127e-03
7.700000000000000000e+01,3.859620730018615831e+00,7.975244811066034556e-01,6.400000000000000000e+01,3.941156870457428685e+00,5.889980947628528973e+00,4.962999535022406816e-02,9.893844405794514907e-03
7.200000000000000000e+01,3.952017449544271699e+00,1.109443778291977489e+00,7.500000000000000000e+01,4.104790788663069456e+00,9.464989370071007713e+00,5.472906827908988192e-02,1.569125611133385251e-02
6.700000000000000000e+01,3.853756397452003934e+00,9.340879860564275106e-01,8.200000000000000000e+01,3.965344718507737287e+00,7.382434426892023893e+00,5.681985505779987844e-02,1.281195727296876447e-02
6.200000000000000000e+01,2.357790220825195515e+00,8.193678161571891216e-01,1.000000000000000000e+02,2.496104633939275619e+00,4.281238048659849582e+00,3.779660082276314198e-02,1.344277199024645000e-02
5.700000000000000000e+01,3.485693954211519507e+00,8.413120039774667491e-01,1.310000000000000000e+02,3.585786975053498526e+00,5.754378919729446373e+00,6.104955204036734834e-02,1.530057735967113759e-02
5.200000000000000000e+01,3.691739646327643065e+00,5.737338694862924582e-01,1.620000000000000000e+02,3.736055696756013234e+00,4.144189814154938922e+00,7.021390504066081506e-02,1.040277110495051345e-02
4.700000000000000000e+01,2.546760577138265091e+00,5.445384413165360593e-01,7.200000000000000000e+01,2.604325546343442710e+00,2.740234987368514119e+00,5.270130895906401797e-02,1.051831185917622563e-02
4.200000000000000000e+01,1.186891266560104796e+00,6.379622719024879984e-01,5.300000000000000000e+01,1.347481628449024083e+00,1.678892341870653171e+00,2.811886887053300157e-02,1.521122443625086244e-02
3.700000000000000000e+01,1.416278573531138729e+00,7.862195159895891683e-01,7.900000000000000000e+01,1.619872255817198736e+00,2.813066221140227086e+00,3.814234428796463988e-02,2.168386058857829299e-02
3.200000000000000000e+01,1.037798864828573420e+00,6.257276340792548019e-01,7.400000000000000000e+01,1.211842215756612884e+00,1.595484074840900490e+00,3.186929992872777201e-02,1.868930821285281693e-02
2.700000000000000000e+01,7.106792920564349858e-01,5.769183285212353685e-01,1.710000000000000000e+02,9.153686765132242886e-01,1.689864809813971913e+00,2.623090236104502759e-02,2.127511314460734521e-02
2.200000000000000000e+01,1.251495027621956746e+00,8.197665767887075683e-01,3.010000000000000000e+02,1.496080560859728070e+00,2.570028334668239989e+00,5.575392546614340444e-02,3.705289671080927438e-02
1.700000000000000000e+01,2.706860134414012631e+00,1.558117378329317848e+00,3.930000000000000000e+02,3.123270969981899015e+00,1.004942500723458032e+01,1.636868859638805074e-01,9.681356475687728780e-02
1.200000000000000000e+01,3.781919256476637070e+00,9.225885625420602310e-01,1.590000000000000000e+02,3.892824542442443470e+00,7.478605166586117292e+00,2.615981112193311309e-01,6.335214223908693099e-02


==> data/dataset1.txt <==
9.238230000000000075e+01,8.174943797261394109e-04
8.538230000000000075e+01,3.300633558144287771e-02
7.838230000000000075e+01,1.154710811363171899e-02
7.138230000000000075e+01,2.115266707541385571e-02
6.438230000000000075e+01,1.757612916411199766e-02
5.738230000000000075e+01,4.199877375843041188e-02
5.038230000000000075e+01,6.539955037809115634e-02
4.338230000000000075e+01,1.208869814020028660e-01
3.638230000000000075e+01,1.896586960964643243e-01
2.938230000000000075e+01,2.322705906396893560e-01
2.238230000000000075e+01,1.463314939709789431e-01
1.538230000000000075e+01,1.193541794400163475e-01


==> data/dataset1/bright_target.txt <==
9.700000000000000000e+01,1.708988950756176095e+01,1.405570117831377752e+00,3.700000000000000000e+01,1.714759314705157678e+01,4.867732004221608832e+01
9.200000000000000000e+01,1.331840040873865938e+01,1.047533627032321446e+00,3.100000000000000000e+01,1.335953278177248116e+01,2.741823393571720402e+01
8.700000000000000000e+01,1.157348643132990063e+01,1.052775649835161254e+00,4.400000000000000000e+01,1.162127035848762802e+01,2.521842202720140236e+01
8.200000000000000000e+01,1.312953734713467568e+01,1.075089181221973389e+00,4.400000000000000000e+01,1.317347971104767801e+01,2.772794303270683258e+01
7.700000000000000000e+01,1.221349183712005626e+01,9.821530997323150158e-01,6.400000000000000000e+01,1.225291832857430130e+01,2.383082073493674358e+01
7.200000000000000000e+01,1.024228091796875084e+01,7.333776456080655093e-01,7.500000000000000000e+01,1.026850335607212195e+01,1.524172782060891862e+01
6.700000000000000000e+01,7.375298923324958622e+00,1.275046464101846633e+00,8.200000000000000000e+01,7.484702912876160852e+00,1.895135031640906575e+01
6.200000000000000000e+01,4.334754217712402991e+00,6.699274157440097133e-01,1.000000000000000000e+02,4.386216692132402173e+00,5.743172642920113979e+00
5.700000000000000000e+01,4.140289802469734326e+00,6.788462886934486518e-01,1.310000000000000000e+02,4.195572896769610871e+00,5.530394663965539692e+00
5.200000000000000000e+01,3.755624664005232649e+00,5.759801349452852159e-01,1.620000000000000000e+02,3.799535462755414983e+00,4.278352860315468575e+00
4.700000000000000000e+01,2.342584945933024354e+00,5.658307637890633846e-01,7.200000000000000000e+01,2.409952008269489632e+00,2.605985170955022578e+00
4.200000000000000000e+01,7.879909961628465132e-01,5.376757285767067573e-01,5.300000000000000000e+01,9.539523044336166713e-01,1.014983468285642676e+00
3.700000000000000000e+01,8.791410527869115699e-01,6.259184155767590907e-01,7.900000000000000000e+01,1.079195465915882890e+00,1.606009611318532926e+00
3.200000000000000000e+01,5.570344942247547060e-01,4.287263250583637775e-01,7.400000000000000000e+01,7.029179820962598857e-01,6.843489696039886105e-01
2.700000000000000000e+01,1.240222033066777474e+00,7.366016860259666510e-01,1.710000000000000000e+02,1.442474518028165287e+00,2.170154383893822647e+00
2.200000000000000000e+01,1.684156699084918607e+00,9.740559500304410978e-01,3.010000000000000000e+02,1.945551022425861420e+00,3.717626086369524074e+00
1.700000000000000000e+01,2.507631765055959860e+00,1.778956230093761137e+00,3.930000000000000000e+02,3.074557258810945548e+00,1.177234728231139549e+01
1.200000000000000000e+01,3.271791954990602935e+00,1.087191072406920922e+00,1.590000000000000000e+02,3.447695900839072181e+00,7.936190075580753067e+00


==> data/dataset2.txt <==
9.281740000000000634e+01,1.820572468898553568e-04
8.581740000000000634e+01,1.936381106503489574e-02
7.881740000000000634e+01,2.118944067968038959e-03
7.181740000000000634e+01,7.135632648932942364e-03
6.481740000000000634e+01,4.531202589258622598e-03
5.781740000000000634e+01,1.582886618792353484e-02
5.081740000000000634e+01,4.013856579346616882e-02
4.381740000000000634e+01,9.895317083038333850e-02
3.681740000000000634e+01,1.470314554465459722e-01
2.981740000000000634e+01,2.539294022453726929e-01
2.281740000000000634e+01,2.577424901385658162e-01
1.581740000000000634e+01,1.530444017396581369e-01


==> data/dataset2/bright_target.txt <==
9.700000000000000000e+01,1.714438317970069647e+01,7.001860319064858729e+00,3.700000000000000000e+01,1.851906915965538758e+01,2.597399531130585046e+02
9.200000000000000000e+01,8.015537270035283157e+00,5.311761906357207685e+00,3.100000000000000000e+01,9.615802217035884780e+00,9.967406251708496256e+01
8.700000000000000000e+01,4.122192202398126426e+01,1.481221913438564641e+01,4.400000000000000000e+01,4.380238225298085553e+01,1.243314460581415915e+03
8.200000000000000000e+01,5.133194206293280359e+01,8.861978789242813903e+00,4.400000000000000000e+01,5.209129432077185839e+01,8.799846894961937096e+02
7.700000000000000000e+01,2.271871463451385154e+01,6.804907936458673312e+00,6.400000000000000000e+01,2.371596016753596103e+01,3.479707557898771029e+02
7.200000000000000000e+01,1.054623019775390702e+01,1.934014516612581502e+00,7.500000000000000000e+01,1.072209790733532842e+01,4.243038880364549215e+01
6.700000000000000000e+01,5.379968345381572092e+00,1.243143003875105901e+00,8.200000000000000000e+01,5.521726534825077692e+00,1.356667119272787581e+01
6.200000000000000000e+01,2.576229094116211371e+00,6.684267705552868755e-01,1.000000000000000000e+02,2.661531644178931177e+00,3.446721746158600830e+00
5.700000000000000000e+01,2.611704383069686664e+00,7.005188332994511935e-01,1.310000000000000000e+02,2.704020417887527117e+00,3.582149238940755875e+00
5.200000000000000000e+01,2.321429840163242719e+00,5.740022474881277814e-01,1.620000000000000000e+02,2.391341690959650546e+00,2.637502174050990966e+00
4.700000000000000000e+01,9.681373119778103886e-01,5.258221192492462670e-01,7.200000000000000000e+01,1.101716277421455059e+00,1.061368446273600608e+00
4.200000000000000000e+01,7.526153145268277278e-01,5.309945773879166664e-01,5.300000000000000000e+01,9.210782012813504283e-01,9.977059289498320105e-01
3.700000000000000000e+01,9.294591665533523672e-01,5.606644364870178032e-01,7.900000000000000000e+01,1.085467158706958868e+00,1.255512737399872458e+00
3.200000000000000000e+01,1.043983683694375886e+00,5.950419190457881813e-01,7.400000000000000000e+01,1.201655864730735823e+00,1.344687046834958544e+00
2.700000000000000000e+01,1.658543953825297956e+00,8.478578829939532602e-01,1.710000000000000000e+02,1.862694563401483094e+00,2.850228461047445983e+00
2.200000000000000000e+01,4.039239730378718640e+00,9.487029813864579220e-01,3.010000000000000000e+02,4.149155931796429719e+00,7.640462139156230847e+00
1.700000000000000000e+01,5.460795798043986515e+00,1.880113356725328311e+00,3.930000000000000000e+02,5.775388903101837279e+00,2.216813213970950258e+01
1.200000000000000000e+01,5.742910360381888069e+00,2.039044262423977738e+00,1.590000000000000000e+02,6.094154651098524056e+00,2.031806557766778454e+01


==> data/dataset3.txt <==
9.596850000000000591e+01,9.772903044364761316e-03
8.896850000000000591e+01,6.644167897068128936e-02
8.196850000000000591e+01,6.011390002109259778e-02
7.496850000000000591e+01,9.477606693383955339e-02
6.796850000000000591e+01,7.508964353511916878e-02
6.096850000000000591e+01,7.733952049497293257e-02
5.396850000000000591e+01,3.508401884271954152e-02
4.696850000000000591e+01,6.398087604584123955e-02
3.996850000000000591e+01,9.843211699360190914e-02
3.296850000000000591e+01,1.468747802854531437e-01
2.596850000000000591e+01,1.379455811010335264e-01
1.896850000000000591e+01,1.241650847219292753e-01
1.196850000000000591e+01,9.983829009351050804e-03


==> data/dataset3/black_target.txt <==
9.700000000000000000e+01,1.212265557723135423e+01,1.590467503611016742e+00,1.222654346592777230e+01,3.962143828073438101e+01
9.200000000000000000e+01,7.735859122454531445e+00,1.247885719194421705e+00,7.835862117893116263e+00,1.952446355122578936e+01
8.700000000000000000e+01,4.955126654146635445e+00,1.060189431820552253e+00,5.067275578649577561e+00,1.053736128180563547e+01
8.200000000000000000e+01,4.606874071547564675e+00,1.016331445521116095e+00,4.717649660397884581e+00,9.233187706913003723e+00
7.700000000000000000e+01,3.126385941178831285e+00,8.034167223845708472e-01,3.227966462497374511e+00,5.100153501284724555e+00
7.200000000000000000e+01,2.827627356658585445e+00,1.230619094678856218e+00,3.083812546882871874e+00,7.985739454972952345e+00
6.700000000000000000e+01,3.401664562988280682e+00,1.132283044503191949e+00,3.585162017532773859e+00,7.636825115537089204e+00
6.200000000000000000e+01,2.141738765616581386e+00,1.944067129870307387e+00,2.892480241174866240e+00,4.407209900820514292e+01
5.700000000000000000e+01,3.371502443380023806e+00,1.008672654864670726e+00,3.519154621551774387e+00,6.502554709783129105e+00
5.200000000000000000e+01,3.720465231434215259e+00,6.753208270957916648e-01,3.781259017552248025e+00,5.150163477573303616e+00
4.700000000000000000e+01,2.228514966625852800e+00,6.686650419976288839e-01,2.326669700422712594e+00,2.905931411536500697e+00
4.200000000000000000e+01,7.983062536774321316e-01,6.167833171810540582e-01,1.008818385544871576e+00,1.404562564104541167e+00
3.700000000000000000e+01,7.513821761301276991e-01,6.831475383521388167e-01,1.015512547319152192e+00,1.994914823920467262e+00
3.200000000000000000e+01,5.644244698839114838e-01,4.948174125047632987e-01,7.506125857735425067e-01,1.010641665327892236e+00
2.700000000000000000e+01,1.242141228489822780e+00,6.986032370196594288e-01,1.425118000127902462e+00,1.921934562227145538e+00
2.200000000000000000e+01,2.211107481232033045e+00,8.376635366048793552e-01,2.364461142441900865e+00,3.339879470023150443e+00
1.700000000000000000e+01,2.927535837423076881e+00,9.420146876776449574e-01,3.075363027545991113e+00,5.562118674632662518e+00
1.200000000000000000e+01,3.848297596708257551e+00,6.649872784745298748e-01,3.905330008253272922e+00,5.052552715292717878e+00


==> data/dataset3/bright_target.txt <==
9.700000000000000000e+01,1.223649017927839999e+01,1.467779999459328133e+00,3.700000000000000000e+01,1.232420666957470168e+01,3.662501296440119347e+01
9.200000000000000000e+01,8.209940936082409380e+00,1.104483730067925329e+00,3.100000000000000000e+01,8.283900921905479109e+00,1.787444748742685618e+01
8.700000000000000000e+01,5.924986509011008984e+00,8.928346073672520644e-01,4.400000000000000000e+01,5.991879401996929921e+00,1.064613340610349468e+01
8.200000000000000000e+01,5.539726022061433497e+00,6.999472958733042871e-01,4.400000000000000000e+01,5.583770286867551391e+00,7.924350008845427062e+00
7.700000000000000000e+01,3.859620730018615831e+00,7.975244811066034556e-01,6.400000000000000000e+01,3.941156870457428685e+00,5.889980947628528973e+00
7.200000000000000000e+01,3.952017449544271699e+00,1.109443778291977489e+00,7.500000000000000000e+01,4.104790788663069456e+00,9.464989370071007713e+00
6.700000000000000000e+01,3.853756397452003934e+00,9.340879860564275106e-01,8.200000000000000000e+01,3.965344718507737287e+00,7.382434426892023893e+00
6.200000000000000000e+01,2.357790220825195515e+00,8.193678161571891216e-01,1.000000000000000000e+02,2.496104633939275619e+00,4.281238048659849582e+00
5.700000000000000000e+01,3.485693954211519507e+00,8.413120039774667491e-01,1.310000000000000000e+02,3.585786975053498526e+00,5.754378919729446373e+00
5.200000000000000000e+01,3.691739646327643065e+00,5.737338694862924582e-01,1.620000000000000000e+02,3.736055696756013234e+00,4.144189814154938922e+00
4.700000000000000000e+01,2.546760577138265091e+00,5.445384413165360593e-01,7.200000000000000000e+01,2.604325546343442710e+00,2.740234987368514119e+00
4.200000000000000000e+01,1.186891266560104796e+00,6.379622719024879984e-01,5.300000000000000000e+01,1.347481628449024083e+00,1.678892341870653171e+00
3.700000000000000000e+01,1.416278573531138729e+00,7.862195159895891683e-01,7.900000000000000000e+01,1.619872255817198736e+00,2.813066221140227086e+00
3.200000000000000000e+01,1.037798864828573420e+00,6.257276340792548019e-01,7.400000000000000000e+01,1.211842215756612884e+00,1.595484074840900490e+00
2.700000000000000000e+01,7.106792920564349858e-01,5.769183285212353685e-01,1.710000000000000000e+02,9.153686765132242886e-01,1.689864809813971913e+00
2.200000000000000000e+01,1.251495027621956746e+00,8.197665767887075683e-01,3.010000000000000000e+02,1.496080560859728070e+00,2.570028334668239989e+00
1.700000000000000000e+01,2.706860134414012631e+00,1.558117378329317848e+00,3.930000000000000000e+02,3.123270969981899015e+00,1.004942500723458032e+01
1.200000000000000000e+01,3.781919256476637070e+00,9.225885625420602310e-01,1.590000000000000000e+02,3.892824542442443470e+00,7.478605166586117292e+00


==> data/dataset3/dark_target.txt <==
9.700000000000000000e+01,1.211642334699959278e+01,1.444175660444699139e+00,2.900000000000000000e+01,1.220218660986373216e+01,3.586056557570368142e+01
9.200000000000000000e+01,8.019382696718158954e+00,1.364929319966257548e+00,3.300000000000000000e+01,8.134711481357292939e+00,2.200717763619584488e+01
8.700000000000000000e+01,5.155062391880580464e+00,6.375046602127391049e-01,3.500000000000000000e+01,5.194331569699270901e+00,6.953858618642835054e+00
8.200000000000000000e+01,4.755216802062987469e+00,7.969843439824337850e-01,4.000000000000000000e+01,4.821542375544910719e+00,7.775716408682195713e+00
7.700000000000000000e+01,3.119436418406169143e+00,6.664981810717417465e-01,4.800000000000000000e+01,3.189843788314820738e+00,4.556935126497494437e+00
7.200000000000000000e+01,2.824754250322761617e+00,1.030430400556653803e+00,5.900000000000000000e+01,3.006829457270208117e+00,6.086153563759313379e+00
6.700000000000000000e+01,3.521454602639073173e+00,9.486427422623422423e-01,8.300000000000000000e+01,3.646994045908894755e+00,6.817327917476200483e+00
6.200000000000000000e+01,2.194046079026056084e+00,7.873738895667244941e-01,9.700000000000000000e+01,2.331050372441797247e+00,3.844860910543555388e+00
5.700000000000000000e+01,3.518659044467336905e+00,9.135443043310196298e-01,1.230000000000000000e+02,3.635316309097110565e+00,6.341778026203494179e+00
5.200000000000000000e+01,3.713448148062844290e+00,6.418716476369956681e-01,1.590000000000000000e+02,3.768513813214912300e+00,4.837693494323876742e+00
4.700000000000000000e+01,2.198494502599379175e+00,6.785133549471406011e-01,1.700000000000000000e+02,2.300816909447885195e+00,3.111650710088908145e+00
4.200000000000000000e+01,8.716150387412623379e-01,5.894312126952834241e-01,1.900000000000000000e+02,1.052208121171550825e+00,1.416407199355260715e+00
3.700000000000000000e+01,7.401887059529622670e-01,6.963582900924203400e-01,3.000000000000000000e+02,1.016264822081705432e+00,1.913634141635281338e+00
3.200000000000000000e+01,6.473565397147144074e-01,5.599884468692869488e-01,3.470000000000000000e+02,8.559541752561785621e-01,1.278277700081687840e+00
2.700000000000000000e+01,1.274490375308791057e+00,7.006913344933042298e-01,5.740000000000000000e+02,1.454405054649065221e+00,1.939489808323531239e+00
2.200000000000000000e+01,2.191846472249844968e+00,9.828699551522359634e-01,8.200000000000000000e+02,2.402129119480268304e+00,4.074966307612567284e+00
1.700000000000000000e+01,3.010478888431347588e+00,1.212831188772147906e+00,9.120000000000000000e+02,3.245603584874361847e+00,7.415211777137029614e+00
1.200000000000000000e+01,3.892458400329589896e+00,9.237344261113115129e-01,1.500000000000000000e+02,4.000564671178254983e+00,7.386106460259588502e+00


==> data/dataset3/lidar_32.txt <==
9.700000000000000000e+01,1.234369431408624074e+01,1.427392878789090824e+00,1.810000000000000000e+02,1.242595025541398002e+01,3.552855715958754956e+01
9.200000000000000000e+01,8.076155681894340077e+00,1.134836391216015983e+00,2.040000000000000000e+02,8.155497791859330547e+00,1.821369265189807507e+01
8.700000000000000000e+01,5.665591288531759417e+00,9.484646991764087431e-01,2.300000000000000000e+02,5.744432951499282680e+00,1.056706692900348976e+01
8.200000000000000000e+01,5.111795406941858744e+00,9.216423361444322504e-01,3.190000000000000000e+02,5.194215713484149788e+00,9.235764362360656676e+00
7.700000000000000000e+01,3.700566000504033060e+00,9.141219493140233521e-01,3.100000000000000000e+02,3.811798481334510491e+00,6.616177456597356787e+00
7.200000000000000000e+01,3.789120282323152011e+00,1.275431953950299402e+00,4.120000000000000000e+02,3.998019407540458925e+00,9.797660536811587662e+00
6.700000000000000000e+01,3.570747013218923183e+00,9.758748921991384773e-01,4.630000000000000000e+02,3.701697723698754494e+00,7.065288339138298568e+00
6.200000000000000000e+01,2.621551542258262479e+00,1.511661696528364907e+00,5.120000000000000000e+02,3.026161524682331017e+00,3.181446508268685136e+01
5.700000000000000000e+01,3.886633844449262742e+00,1.011389355386034028e+00,7.510000000000000000e+02,4.016071596598675519e+00,8.024459404454638900e+00
5.200000000000000000e+01,3.976925497541543120e+00,6.180201086172694147e-01,9.880000000000000000e+02,4.024659646187656925e+00,5.023808403557592506e+00
4.700000000000000000e+01,2.507574394659562333e+00,6.354981526853316076e-01,7.040000000000000000e+02,2.586848902974184128e+00,3.214593288459129283e+00
4.200000000000000000e+01,1.273930925948244752e+00,6.296330349914379676e-01,7.880000000000000000e+02,1.421034047037537329e+00,1.868684229304383715e+00
3.700000000000000000e+01,1.020840729066860852e+00,7.473804943789481570e-01,1.113000000000000000e+03,1.265185123805951495e+00,2.554778677626083017e+00
3.200000000000000000e+01,7.735382623612253594e-01,6.072012498093355415e-01,1.235000000000000000e+03,9.833894452895266536e-01,1.436747455584261868e+00
2.700000000000000000e+01,1.013079987435187013e+00,6.631348658935973805e-01,1.984000000000000000e+03,1.210817455814623633e+00,1.616637456250443527e+00
2.200000000000000000e+01,1.834184127505256612e+00,8.685444250675459221e-01,2.927000000000000000e+03,2.029433623429978795e+00,3.026651727489127808e+00
1.700000000000000000e+01,2.951976825963038564e+00,1.074633391832825691e+00,3.022000000000000000e+03,3.141497112503039979e+00,6.613387157946035266e+00
1.200000000000000000e+01,3.891872488713298495e+00,7.203747964374810353e-01,6.990000000000000000e+02,3.957980711896634141e+00,5.705083492693366232e+00


==> data/dataset3/lidar_64.txt <==
9.700000000000000000e+01,1.215653075033236163e+01,1.519088018325396749e+00,1.225107620950894471e+01,3.783061256075801992e+01
9.200000000000000000e+01,7.928281635839844022e+00,1.262627733020518228e+00,8.028192728714715898e+00,2.006894586541926984e+01
8.700000000000000000e+01,5.300068212721082972e+00,1.013835667484292991e+00,5.396163991221891720e+00,1.081776680778844479e+01
8.200000000000000000e+01,4.915947723147743531e+00,9.660448440634437084e-01,5.009968528590079018e+00,9.351162651781567803e+00
7.700000000000000000e+01,3.378242424382390752e+00,8.441383270687754514e-01,3.482110192559029205e+00,5.814171744027833988e+00
7.200000000000000000e+01,3.208440676534661584e+00,1.257530228306993347e+00,3.446080940713383001e+00,8.839657465947084347e+00
6.700000000000000000e+01,3.567792137960157373e+00,1.042666395536987922e+00,3.717027569452829194e+00,7.433645116601982572e+00
6.200000000000000000e+01,2.219747405738161650e+00,1.408139299776581588e+00,2.628713531911869961e+00,2.889144373390435661e+01
5.700000000000000000e+01,3.444160355144123553e+00,9.397744883189913523e-01,3.570072357928018025e+00,6.261442346050935193e+00
5.200000000000000000e+01,3.709801162962287790e+00,6.366012655420965061e-01,3.764025217769687348e+00,4.777819653335817485e+00
4.700000000000000000e+01,2.269084909843149589e+00,6.654820535082194288e-01,2.364659106852277315e+00,3.008586592094548262e+00
4.200000000000000000e+01,8.699321350984059453e-01,6.196209397062522051e-01,1.068041211095962506e+00,1.461856365953618564e+00
3.700000000000000000e+01,8.206339709773534663e-01,7.319082113380980248e-01,1.099604358006184723e+00,2.129263504237587590e+00
3.200000000000000000e+01,6.430046835011450357e-01,5.520641680211813007e-01,8.474844356195143646e-01,1.218615343641975546e+00
2.700000000000000000e+01,1.195608679676424035e+00,7.080595344932285595e-01,1.389542521589163027e+00,1.943159031991886110e+00
2.200000000000000000e+01,2.086968371247507115e+00,9.402328331146682094e-01,2.288989900164329683e+00,3.699184529305213243e+00
1.700000000000000000e+01,2.923820957484870586e+00,1.130153451551176635e+00,3.134641257860424357e+00,6.910062101953332814e+00
1.200000000000000000e+01,3.843252616774591512e+00,7.785143024433947012e-01,3.921310392643468923e+00,6.117026867360330300e+00


==> data/dataset4.txt <==
9.599890000000000612e+01,5.018153124598259684e-03
8.899890000000000612e+01,3.130693631112549391e-02
8.199890000000000612e+01,1.929794619227683319e-02
7.499890000000000612e+01,2.869368430851889154e-02
6.799890000000000612e+01,3.568119655467437423e-02
6.099890000000000612e+01,4.204254790962004551e-02
5.399890000000000612e+01,5.400055855767994795e-02
4.699890000000000612e+01,8.227310810750905479e-02
3.999890000000000612e+01,1.106520495963755762e-01
3.299890000000000612e+01,1.445822121543924310e-01
2.599890000000000612e+01,2.042780641986692014e-01
1.899890000000000612e+01,2.102138477974652142e-01
1.199890000000000612e+01,3.195969518709465551e-02


==> data/dataset4/bright_target.txt <==
9.700000000000000000e+01,2.563915683824694014e+01,3.361310779558785100e+00,3.700000000000000000e+01,2.585855319875809855e+01,1.779825373371026274e+02
9.200000000000000000e+01,1.972197101460118418e+01,9.554193916293808320e-01,3.100000000000000000e+01,1.974509982032683197e+01,3.771910136353086784e+01
8.700000000000000000e+01,1.771474068298339688e+01,1.003766420558096506e+00,4.400000000000000000e+01,1.774315599019484324e+01,3.615484111372085607e+01
8.200000000000000000e+01,1.809530945573286331e+01,1.049644529316623665e+00,4.400000000000000000e+01,1.812572696298439467e+01,3.783809318728916082e+01
7.700000000000000000e+01,1.328802267704010021e+01,1.458530474838593438e+00,6.400000000000000000e+01,1.336782921089152865e+01,3.909908662239698884e+01
7.200000000000000000e+01,9.491010267740886519e+00,8.411162651040696714e-01,7.500000000000000000e+01,9.528208250966470061e+00,1.599214654890947784e+01
6.700000000000000000e+01,6.832462943398081023e+00,1.046010447797341314e+00,8.200000000000000000e+01,6.912068267154856116e+00,1.429863342936337745e+01
6.200000000000000000e+01,4.265954779235840100e+00,6.167320856601452572e-01,1.000000000000000000e+02,4.310304936308778423e+00,5.185688830468666133e+00
5.700000000000000000e+01,3.494744396273780751e+00,6.256776440024830466e-01,1.310000000000000000e+02,3.550311382046860587e+00,4.296414004152417476e+00
5.200000000000000000e+01,2.889018010532709013e+00,5.742325368799239271e-01,1.620000000000000000e+02,2.945533580116499905e+00,3.277984924906451880e+00
4.700000000000000000e+01,1.525132250298394387e+00,5.525333268147625265e-01,7.200000000000000000e+01,1.622134845856297414e+00,1.658110755683674054e+00
4.200000000000000000e+01,5.647144434515037892e-01,4.260253644750965907e-01,5.300000000000000000e+01,7.073895771206135663e-01,6.725280483318725189e-01
3.700000000000000000e+01,5.475690865432160104e-01,4.765851729619731136e-01,7.900000000000000000e+01,7.259237781096343767e-01,7.763707326030747646e-01
3.200000000000000000e+01,7.719489534120304031e-01,4.682374893935594140e-01,7.400000000000000000e+01,9.028574268108519041e-01,8.385431970327777984e-01
2.700000000000000000e+01,1.181398085798297082e+00,6.797441333528633223e-01,1.710000000000000000e+02,1.362994322789172763e+00,1.767092519873112000e+00
2.200000000000000000e+01,3.017688566493037960e+00,9.942973629090717802e-01,3.010000000000000000e+02,3.177274229623678448e+00,5.928266185521297693e+00
1.700000000000000000e+01,4.487676797640657078e+00,1.739577743662507947e+00,3.930000000000000000e+02,4.813042049092055130e+00,1.718395062417057062e+01
1.200000000000000000e+01,5.216835674780120335e+00,1.314639578915139273e+00,1.590000000000000000e+02,5.379930453092188536e+00,1.325214022586421159e+01


==> data/slices_230_5step_slice1_cond2.txt <==
16.90,1.15
16.91,1.15
16.92,1.15
16.93,1.15
16.94,1.15
16.95,1.15
16.96,1.15
16.97,1.15
16.98,1.15
16.99,1.15
17.00,1.15
17.01,1.15
17.02,1.15
17.04,1.15
17.05,1.15
17.06,1.15
17.07,1.15
17.08,1.15
17.09,1.15
17.10,1.15
17.11,1.15
17.12,1.15
17.13,1.15
17.14,1.15
17.15,1.15
17.16,1.15
17.18,1.15
17.19,1.15
17.20,1.15
17.21,1.15
17.22,1.15
17.23,1.15
17.24,1.15
17.25,1.15
17.26,1.15
17.27,1.15
17.28,1.15
17.29,1.15
17.30,1.15
17.32,1.15
17.33,1.15
17.34,1.15
17.35,1.15
17.37,1.15
17.38,1.15
17.39,1.15
17.40,1.15
17.42,1.15
17.43,1.15
17.44,1.15
17.45,1.15
17.46,1.15
17.47,1.15
17.49,1.15
17.51,1.15
17.52,1.15
17.53,1.15
17.54,1.15
17.55,1.15
17.56,1.15
17.57,1.15
17.59,1.15
17.61,1.15
17.62,1.15
17.63,1.15
17.64,1.15
17.66,1.15
17.68,1.15
17.69,1.15
17.71,1.14
17.73,1.14
17.74,1.14
17.75,1.14
17.76,1.14
17.77,1.14
17.79,1.14
17.80,1.14
17.81,1.14
17.82,1.14
17.83,1.14
17.84,1.14
17.85,1.14
17.87,1.14
17.90,1.14
17.91,1.14
17.92,1.14
17.93,1.14
17.94,1.14
17.95,1.14
17.96,1.14
17.98,1.14
18.00,1.14
18.01,1.14
18.02,1.14
18.03,1.14
18.04,1.14
18.05,1.14
18.06,1.14
18.07,1.13
18.07,1.14
18.10,1.13
18.14,1.13
18.15,1.13
18.16,1.13
18.17,1.13
18.18,1.13
18.19,1.13
18.20,1.13
18.22,1.13
18.23,1.13
18.24,1.13
18.26,1.13
18.28,1.13
18.29,1.13
18.30,1.13
18.32,1.13
18.33,1.13
18.34,1.13
18.35,1.13
18.36,1.12
18.37,1.12
18.38,1.12
18.39,1.12
18.40,1.12
18.41,1.12
18.45,1.12
18.49,1.12
18.50,1.12
18.51,1.12
18.52,1.12
18.53,1.12
18.54,1.12
18.55,1.12
18.57,1.12
18.58,1.11
18.58,1.12
18.59,1.11
18.61,1.11
18.62,1.11
18.63,1.11
18.64,1.11
18.65,1.11
18.66,1.11
18.67,1.11
18.70,1.11
18.72,1.11
18.73,1.11
18.74,1.11
18.75,1.11
18.76,1.11
18.77,1.11
18.78,1.11
18.80,1.10
18.81,1.10
18.82,1.10
18.83,1.10
18.85,1.10
18.86,1.10
18.87,1.10
18.88,1.10
18.89,1.10
18.90,1.10
18.91,1.10
18.92,1.10
18.93,1.10
18.94,1.10
18.95,1.10
18.96,1.09
18.97,1.09
19.02,1.09
19.07,1.09
19.08,1.09
19.09,1.09
19.10,1.09
19.11,1.09
19.12,1.08
19.13,1.08
19.14,1.08
19.15,1.08
19.16,1.08
19.17,1.08
19.18,1.08
19.19,1.08
19.20,1.08
19.22,1.08
19.24,1.08
19.25,1.08
19.27,1.07
19.28,1.07
19.30,1.07
19.31,1.07
19.32,1.07
19.33,1.07
19.34,1.07
19.36,1.07
19.37,1.07
19.39,1.06
19.39,1.07
19.40,1.06
19.41,1.06
19.42,1.06
19.43,1.06
19.46,1.06
19.49,1.06
19.50,1.06
19.51,1.05
19.52,1.05
19.53,1.05
19.54,1.05
19.55,1.05
19.56,1.05
19.57,1.05
19.58,1.05
19.59,1.05
19.60,1.05
19.61,1.05
19.64,1.04
19.66,1.04
19.67,1.04
19.68,1.04
19.69,1.04
19.70,1.04
19.71,1.04
19.72,1.04
19.73,1.03
19.75,1.03
19.76,1.03
19.77,1.03
19.78,1.03
19.79,1.03
19.81,1.03
19.82,1.03
19.84,1.02
19.85,1.02
19.86,1.02
19.87,1.02
19.88,1.02
19.89,1.02
19.90,1.02
19.91,1.02
19.92,1.02
19.93,1.01
19.94,1.01
19.95,1.01
19.96,1.01
19.97,1.01
19.98,1.01
19.99,1.01
20.00,1.01
20.06,1.00
20.12,0.99
20.13,0.99
20.14,0.99
20.15,0.99
20.16,0.99
20.17,0.99
20.18,0.98
20.18,0.99
20.19,0.98
20.20,0.98
20.21,0.98
20.22,0.98
20.23,0.98
20.24,0.98
20.25,0.98
20.26,0.97
20.27,0.97
20.28,0.97
20.29,0.97
20.31,0.97
20.32,0.97
20.33,0.97
20.34,0.96
20.36,0.96
20.38,0.96
20.39,0.96
20.40,0.96
20.41,0.96
20.43,0.96
20.45,0.95
20.46,0.95
20.48,0.95
20.49,0.95
20.50,0.95
20.54,0.95
20.58,0.95
20.59,0.95
20.60,0.94
20.61,0.94
20.63,0.94
20.65,0.94
20.66,0.94
20.68,0.94
20.71,0.94
20.72,0.94
20.74,0.94
20.76,0.94
20.77,0.93
20.79,0.93
20.81,0.93
20.82,0.93
20.88,0.93
20.94,0.92
20.95,0.92
20.97,0.92
20.99,0.92
21.00,0.92
21.01,0.92
21.04,0.92
21.06,0.91
21.09,0.91
21.11,0.91
21.13,0.91
21.14,0.91
21.15,0.91
21.18,0.91
21.21,0.90
21.22,0.90
21.23,0.90
21.26,0.90
21.28,0.90
21.29,0.90
21.31,0.90
21.34,0.90
21.35,0.90
21.37,0.89
21.39,0.89
21.40,0.89
21.41,0.89
21.43,0.89
21.45,0.89
21.47,0.89
21.48,0.89
21.49,0.88
21.51,0.88
21.53,0.88
21.54,0.88
21.55,0.88
21.56,0.88
21.57,0.88
21.66,0.87
21.75,0.87
21.76,0.87
21.77,0.86
21.78,0.86
21.79,0.86
21.81,0.86
21.83,0.86
21.84,0.86
21.86,0.86
21.87,0.86
21.89,0.86
21.91,0.85
21.92,0.85
21.93,0.85
21.95,0.85
21.97,0.85
21.98,0.85
22.00,0.85
22.01,0.85
22.03,0.84
22.06,0.84
22.07,0.84
22.08,0.84
22.10,0.84
22.11,0.84
22.12,0.84
22.14,0.84
22.15,0.83
22.15,0.84
22.19,0.83
22.23,0.83
22.25,0.83
22.26,0.83
22.27,0.83
22.29,0.82
22.30,0.82
22.33,0.82
22.35,0.82
22.36,0.82
22.37,0.82
22.39,0.82
22.41,0.81
22.43,0.81
22.44,0.81
22.45,0.81
22.47,0.81
22.48,0.81
22.49,0.81
22.50,0.81
22.56,0.80
22.62,0.80
22.63,0.79
22.63,0.80
22.64,0.79
22.65,0.79
22.67,0.79
22.69,0.79
22.70,0.79
22.72,0.79
22.74,0.79
22.76,0.78
22.78,0.78
22.80,0.78
22.81,0.78
22.82,0.78
22.85,0.78
22.87,0.77
22.88,0.77
22.90,0.77
22.91,0.77
22.93,0.77
22.95,0.77
22.96,0.77
22.98,0.76
23.00,0.76
23.01,0.76
23.02,0.76
23.07,0.76
23.11,0.75
23.12,0.75
23.13,0.75
23.14,0.75
23.16,0.75
23.17,0.75
23.19,0.74
23.20,0.74
23.21,0.74
23.22,0.74
23.24,0.74
23.26,0.74
23.27,0.74
23.28,0.74
23.29,0.73
23.30,0.73
23.31,0.73
23.33,0.73
23.34,0.73
23.38,0.73
23.42,0.72
23.43,0.72
23.44,0.72
23.45,0.72
23.46,0.72
23.48,0.72
23.50,0.71
23.52,0.71
23.53,0.71
23.55,0.71
23.56,0.71
23.57,0.71
23.60,0.70
23.63,0.70
23.64,0.70
23.66,0.70
23.67,0.70
23.68,0.70
23.70,0.69
23.71,0.69
23.72,0.69
23.73,0.69
23.76,0.69
23.78,0.69
23.79,0.68
23.80,0.68
23.81,0.68
23.82,0.68
23.83,0.68
23.84,0.68
23.85,0.68
23.88,0.68
23.90,0.67
23.91,0.67
23.92,0.67
23.94,0.67
23.95,0.67
23.97,0.67
23.99,0.66
24.00,0.66
24.01,0.66
24.02,0.66
24.03,0.66
24.04,0.66
24.06,0.66
24.07,0.66
24.08,0.65
24.09,0.65
24.11,0.65
24.12,0.65
24.13,0.65
24.14,0.65
24.16,0.65
24.17,0.64
24.18,0.64
24.19,0.64
24.20,0.64
24.21,0.64
24.22,0.64
24.23,0.64
24.24,0.64
24.26,0.63
24.27,0.63
24.29,0.63
24.31,0.63
24.32,0.63
24.34,0.63
24.36,0.62
24.38,0.62
24.40,0.62
24.41,0.62
24.43,0.62
24.45,0.62
24.46,0.62
24.48,0.62
24.49,0.62
24.50,0.62
24.53,0.61
24.55,0.61
24.57,0.61
24.59,0.61
24.61,0.61
24.62,0.61
24.64,0.61
24.65,0.61
24.67,0.60
24.68,0.60
24.69,0.60
24.70,0.60
24.71,0.60
24.72,0.60
24.73,0.60
24.74,0.60
24.75,0.60
24.76,0.60
24.77,0.60
24.78,0.60
24.79,0.60
25.07,0.58
25.36,0.56
25.37,0.56
25.38,0.56
25.39,0.56
25.40,0.55
25.41,0.55
25.42,0.55
25.43,0.55
25.44,0.55
25.45,0.55
25.46,0.55
25.48,0.55
25.49,0.55
25.50,0.55
25.52,0.55
25.53,0.55
25.55,0.54
25.57,0.54
25.59,0.54
25.61,0.54
25.64,0.54
25.65,0.54
25.66,0.54
25.68,0.54
25.69,0.53
25.71,0.53
25.72,0.53
25.74,0.53
25.76,0.53
25.78,0.53
25.79,0.53
25.82,0.53
25.84,0.52
25.86,0.52
25.89,0.52
25.91,0.52
25.94,0.52
25.96,0.52
25.97,0.51
25.98,0.51
26.01,0.51
26.03,0.51
26.04,0.51
26.05,0.51
26.08,0.51
26.11,0.50
26.12,0.50
26.13,0.50
26.16,0.50
26.20,0.50
26.21,0.50
26.23,0.50
26.24,0.50
26.27,0.49
26.30,0.49
26.32,0.49
26.35,0.49
26.36,0.49
26.39,0.48
26.42,0.48
26.44,0.48
26.46,0.48
26.49,0.48
26.50,0.48
26.54,0.47
26.57,0.47
26.58,0.47
26.60,0.47
26.61,0.47
26.63,0.47
26.65,0.46
26.66,0.46
26.68,0.46
26.69,0.46
26.73,0.46
26.77,0.46
26.78,0.45
26.80,0.45
26.82,0.45
26.84,0.45
26.87,0.45
26.88,0.45
26.91,0.45
26.92,0.44
26.93,0.44
26.97,0.44
27.02,0.44
27.03,0.44
27.05,0.43
27.07,0.43
27.09,0.43
27.13,0.43
27.15,0.43
27.16,0.43
27.18,0.42
27.20,0.42
27.21,0.42
27.23,0.42
27.24,0.42
27.25,0.42
27.30,0.41
27.36,0.41
27.37,0.41
27.38,0.41
27.40,0.41
27.42,0.41
27.44,0.40
27.46,0.40
27.47,0.40
27.48,0.40
27.51,0.40
27.55,0.40
27.56,0.39
27.57,0.39
27.59,0.39
27.62,0.39
27.63,0.39
27.66,0.39
27.68,0.39
27.69,0.38
27.70,0.38
27.77,0.38
27.83,0.37
27.84,0.37
27.85,0.37
27.86,0.37
27.88,0.37
27.90,0.37
27.91,0.37
27.93,0.36
27.96,0.36
27.99,0.36
28.01,0.36
28.03,0.36
28.04,0.36
28.08,0.35
28.11,0.35
28.13,0.35
28.15,0.35
28.16,0.35
28.19,0.34
28.22,0.34
28.23,0.34
28.26,0.34
28.28,0.34
28.30,0.33
28.32,0.33
28.34,0.33
28.36,0.33
28.37,0.33
28.38,0.33
28.39,0.33
28.46,0.32
28.54,0.31
28.55,0.31
28.56,0.31
28.58,0.31
28.59,0.31
28.61,0.31
28.63,0.31
28.65,0.30
28.67,0.30
28.70,0.30
28.72,0.30
28.73,0.30
28.75,0.30
28.78,0.29
28.81,0.29
28.82,0.29
28.85,0.29
28.87,0.29
28.88,0.28
28.90,0.28
28.91,0.28
28.96,0.28
29.00,0.27
29.01,0.27
29.02,0.27
29.04,0.27
29.06,0.27
29.08,0.27
29.10,0.27
29.11,0.26
29.12,0.26
29.16,0.26
29.19,0.26
29.20,0.26
29.22,0.25
29.23,0.25
29.26,0.25
29.29,0.25
29.30,0.25
29.31,0.25
29.33,0.24
29.36,0.24
29.38,0.24
29.39,0.24
29.41,0.24
29.43,0.23
29.45,0.23
29.47,0.23
29.48,0.23
29.49,0.23
29.50,0.23
29.51,0.23
29.62,0.22
29.72,0.21
29.73,0.21
29.74,0.21
29.75,0.21
29.76,0.21
29.77,0.20
29.79,0.20
29.81,0.20
29.83,0.20
29.84,0.20
29.86,0.20
29.88,0.19
29.91,0.19
29.92,0.19
29.94,0.19
29.96,0.19
29.98,0.18
29.99,0.18
30.03,0.18
30.06,0.18
30.07,0.18
30.09,0.17
30.12,0.17
30.13,0.17
30.14,0.17
30.18,0.16
30.22,0.16
30.23,0.16
30.24,0.16
30.26,0.16
30.28,0.16
30.31,0.15
30.33,0.15
30.34,0.15
30.38,0.15
30.42,0.15
30.44,0.14
30.48,0.14
30.50,0.14
30.52,0.14
30.53,0.14
30.64,0.13
30.75,0.13
30.77,0.13
30.79,0.12
30.82,0.12
30.86,0.12
30.88,0.12
30.92,0.12
30.96,0.11
30.98,0.11
31.03,0.11
31.08,0.11
31.09,0.11
31.13,0.10
31.16,0.10
31.18,0.10
31.21,0.10
31.22,0.10
31.31,0.09
31.38,0.09
31.40,0.09
31.42,0.09
31.45,0.09
31.48,0.09
31.51,0.08
31.55,0.08
31.57,0.08
31.60,0.08
31.61,0.08
31.67,0.07
31.74,0.07
31.76,0.07
31.80,0.07
31.84,0.06
31.86,0.06
31.91,0.06
31.97,0.06
31.99,0.06
32.02,0.05
32.07,0.05
32.12,0.05
32.15,0.05
32.18,0.05
32.22,0.04
32.29,0.04
32.35,0.04
32.40,0.04
32.44,0.04
32.48,0.03
32.52,0.03
32.55,0.03
32.58,0.03
32.64,0.03
32.68,0.02
32.72,0.02
32.76,0.02
32.79,0.02
32.81,0.02
32.84,0.02
32.86,0.02
32.88,0.02
32.89,0.02
32.91,0.01
33.25,0.00
33.59,-0.01
33.61,-0.02
33.62,-0.02
33.64,-0.02
33.66,-0.02
33.69,-0.02
33.71,-0.02
33.74,-0.02
33.78,-0.02
33.82,-0.02
33.86,-0.03
33.91,-0.03
33.94,-0.03
33.98,-0.03
34.01,-0.03
34.05,-0.04
34.10,-0.04
34.15,-0.04
34.20,-0.04
34.26,-0.04
34.31,-0.05
34.34,-0.05
34.36,-0.05
34.42,-0.05
34.48,-0.05
34.52,-0.06
34.55,-0.06
34.63,-0.06
34.69,-0.06
34.72,-0.06
34.77,-0.07
34.82,-0.07
34.84,-0.07
34.93,-0.07
35.01,-0.08
35.03,-0.08
35.06,-0.08
35.09,-0.08
35.14,-0.08
35.19,-0.09
35.22,-0.09
35.26,-0.09
35.29,-0.09
35.31,-0.09
35.40,-0.09
35.51,-0.10
35.53,-0.10
35.56,-0.10
35.59,-0.10
35.62,-0.10
35.67,-0.11
35.69,-0.11
35.75,-0.11
35.81,-0.11
35.84,-0.11
35.89,-0.12
35.94,-0.12
35.97,-0.12
36.02,-0.12
36.06,-0.12
36.08,-0.13
36.10,-0.13
36.24,-0.13
36.37,-0.14
36.39,-0.14
36.41,-0.14
36.44,-0.14
36.49,-0.14
36.52,-0.15
36.56,-0.15
36.61,-0.15
36.63,-0.15
36.68,-0.15
36.74,-0.16
36.78,-0.16
36.83,-0.16
36.85,-0.16
36.87,-0.16
36.95,-0.16
37.03,-0.17
37.05,-0.17
37.08,-0.17
37.14,-0.17
37.21,-0.18
37.24,-0.18
37.33,-0.18
37.44,-0.18
37.48,-0.18
37.53,-0.19
37.60,-0.19
37.67,-0.19
37.70,-0.19
37.78,-0.19
37.84,-0.20
37.90,-0.20
37.94,-0.20
37.99,-0.20
38.05,-0.20
38.11,-0.20
38.15,-0.21
38.19,-0.21
38.22,-0.21
38.25,-0.21
38.27,-0.21
38.58,-0.22
38.89,-0.23
38.91,-0.23
38.94,-0.23
38.97,-0.23
39.01,-0.23
39.06,-0.23
39.11,-0.23
39.19,-0.24
39.23,-0.24
39.28,-0.24
39.34,-0.24
39.41,-0.24
39.47,-0.25
39.50,-0.25
39.53,-0.25
39.61,-0.25
39.69,-0.25
39.74,-0.25
39.79,-0.26
39.82,-0.26
39.91,-0.26
40.02,-0.26
40.06,-0.26
40.09,-0.27
40.14,-0.27
40.20,-0.27
40.24,-0.27
40.29,-0.27
40.32,-0.27
40.35,-0.27
40.47,-0.28
40.61,-0.28
40.64,-0.28
40.69,-0.28
40.73,-0.29
40.78,-0.29
40.85,-0.29
40.88,-0.29
40.97,-0.29
41.06,-0.30
41.10,-0.30
41.14,-0.30
41.20,-0.30
41.28,-0.30
41.34,-0.30
41.38,-0.31
41.42,-0.31
41.48,-0.31
41.53,-0.31
41.56,-0.31
41.59,-0.31
41.61,-0.31
41.83,-0.32
42.04,-0.33
42.06,-0.33
42.08,-0.33
42.11,-0.33
42.15,-0.33
42.20,-0.33
42.28,-0.33
42.32,-0.34
42.38,-0.34
42.45,-0.34
42.48,-0.34
42.54,-0.34
42.63,-0.35
42.67,-0.35
42.73,-0.35
42.76,-0.35
42.86,-0.35
42.95,-0.36
42.98,-0.36
43.03,-0.36
43.07,-0.36
43.14,-0.36
43.22,-0.36
43.28,-0.37
43.32,-0.37
43.36,-0.37
43.41,-0.37
43.44,-0.37
43.47,-0.37
43.49,-0.37
43.65,-0.38
43.82,-0.38
43.85,-0.38
43.88,-0.39
43.92,-0.39
43.99,-0.39
44.03,-0.39
44.09,-0.39
44.14,-0.39
44.17,-0.39
44.20,-0.40
44.29,-0.40
44.37,-0.40
44.40,-0.40
44.43,-0.40
44.47,-0.40
44.52,-0.41
44.56,-0.41
44.61,-0.41
44.64,-0.41
44.67,-0.41
44.80,-0.41
44.94,-0.42
44.96,-0.42
44.99,-0.42
45.03,-0.42
45.06,-0.42
45.10,-0.42
45.15,-0.43
45.18,-0.43
45.23,-0.43
45.31,-0.43
45.36,-0.43
45.42,-0.43
45.46,-0.44
45.48,-0.44
45.60,-0.44
45.71,-0.44
45.73,-0.44
45.76,-0.45
45.81,-0.45
45.85,-0.45
45.91,-0.45
45.96,-0.45
46.00,-0.45
46.04,-0.45
46.07,-0.46
46.17,-0.46
46.27,-0.46
46.29,-0.46
46.33,-0.46
46.36,-0.46
46.41,-0.47
46.45,-0.47
46.48,-0.47
46.51,-0.47
46.53,-0.47
46.61,-0.47
46.71,-0.48
46.74,-0.48
46.79,-0.48
46.85,-0.48
46.88,-0.48
46.96,-0.48
47.03,-0.49
47.06,-0.49
47.10,-0.49
47.15,-0.49
47.17,-0.49
47.24,-0.49
47.30,-0.50
47.32,-0.50
47.35,-0.50
47.39,-0.50
47.46,-0.50
47.53,-0.50
47.56,-0.50
47.59,-0.50
47.66,-0.51
47.71,-0.51
47.74,-0.51
47.77,-0.51
47.82,-0.51
47.87,-0.51
47.89,-0.51
47.91,-0.52
47.96,-0.52
48.02,-0.52
48.08,-0.52
48.13,-0.52
48.19,-0.52
48.23,-0.53
48.28,-0.53
48.32,-0.53
48.36,-0.53
48.40,-0.53
48.44,-0.53
48.47,-0.53
48.51,-0.53
48.54,-0.54
48.57,-0.54
48.60,-0.54
48.62,-0.54
48.67,-0.54
48.72,-0.54
48.76,-0.54
48.80,-0.54
48.84,-0.55
48.87,-0.55
48.91,-0.55
48.94,-0.55
48.96,-0.55
48.99,-0.55
49.01,-0.55
49.04,-0.55
49.06,-0.55
49.08,-0.55
49.10,-0.55
49.12,-0.55
49.14,-0.56
49.15,-0.56
49.17,-0.56
49.18,-0.56
49.20,-0.56
49.21,-0.56
49.80,-0.58
50.39,-0.60
50.40,-0.60
50.42,-0.60
50.43,-0.60
50.45,-0.60
50.46,-0.60
50.48,-0.60
50.50,-0.60
50.52,-0.60
50.54,-0.60
50.56,-0.60
50.58,-0.60
50.60,-0.60
50.63,-0.60
50.65,-0.61
50.68,-0.61
50.71,-0.61
50.75,-0.61
50.78,-0.61
50.82,-0.61
50.86,-0.61
50.90,-0.61
50.95,-0.62
50.98,-0.62
51.00,-0.62
51.03,-0.62
51.06,-0.62
51.09,-0.62
51.12,-0.62
51.16,-0.62
51.19,-0.62
51.23,-0.62
51.27,-0.63
51.31,-0.63
51.36,-0.63
51.41,-0.63
51.46,-0.63
51.51,-0.63
51.57,-0.64
51.61,-0.64
51.63,-0.64
51.65,-0.64
51.69,-0.64
51.74,-0.64
51.76,-0.64
51.79,-0.64
51.84,-0.65
51.89,-0.65
51.92,-0.65
51.95,-0.65
52.01,-0.65
52.07,-0.65
52.11,-0.65
52.14,-0.66
52.16,-0.66
52.21,-0.66
52.27,-0.66
52.29,-0.66
52.33,-0.66
52.37,-0.66
52.39,-0.66
52.45,-0.67
52.52,-0.67
52.55,-0.67
52.60,-0.67
52.65,-0.67
52.67,-0.67
52.75,-0.68
52.82,-0.68
52.84,-0.68
52.86,-0.68
52.89,-0.68
52.92,-0.68
52.96,-0.68
52.99,-0.68
53.02,-0.68
53.04,-0.69
53.12,-0.69
53.21,-0.69
53.23,-0.69
53.26,-0.69
53.30,-0.69
53.34,-0.70
53.39,-0.70
53.42,-0.70
53.46,-0.70
53.49,-0.70
53.51,-0.70
53.59,-0.70
53.69,-0.71
53.71,-0.71
53.73,-0.71
53.78,-0.71
53.82,-0.71
53.89,-0.71
53.93,-0.72
53.95,-0.72
53.99,-0.72
54.02,-0.72
54.05,-0.72
54.08,-0.72
54.10,-0.72
54.12,-0.72
54.22,-0.73
54.33,-0.73
54.35,-0.73
54.37,-0.73
54.41,-0.73
54.44,-0.73
54.48,-0.73
54.52,-0.74
54.54,-0.74
54.56,-0.74
54.62,-0.74
54.68,-0.74
54.71,-0.74
54.73,-0.74
54.77,-0.74
54.81,-0.75
54.85,-0.75
54.90,-0.75
54.93,-0.75
54.95,-0.75
54.97,-0.75
55.10,-0.76
55.21,-0.76
55.23,-0.76
55.25,-0.76
55.28,-0.76
55.31,-0.76
55.34,-0.76
55.37,-0.77
55.41,-0.77
55.47,-0.77
55.52,-0.77
55.55,-0.77
55.58,-0.77
55.60,-0.77
55.67,-0.78
55.74,-0.78
55.76,-0.78
55.80,-0.78
55.83,-0.78
55.89,-0.78
55.94,-0.79
55.95,-0.79
56.00,-0.79
56.04,-0.79
56.08,-0.79
56.12,-0.79
56.16,-0.79
56.19,-0.79
56.21,-0.79
56.22,-0.80
56.24,-0.80
56.38,-0.80
56.52,-0.81
56.54,-0.81
56.56,-0.81
56.58,-0.81
56.61,-0.81
56.65,-0.81
56.68,-0.81
56.71,-0.81
56.75,-0.81
56.79,-0.82
56.84,-0.82
56.86,-0.82
56.88,-0.82
56.95,-0.82
57.00,-0.82
57.02,-0.82
57.07,-0.83
57.10,-0.83
57.12,-0.83
57.16,-0.83
57.17,-0.83
57.26,-0.83
57.34,-0.83
57.36,-0.84
57.38,-0.84
57.41,-0.84
57.43,-0.84
57.47,-0.84
57.50,-0.84
57.52,-0.84
57.55,-0.84
57.61,-0.84
57.67,-0.85
57.68,-0.85
57.72,-0.85
57.74,-0.85
57.80,-0.85
57.84,-0.85
57.86,-0.85
57.88,-0.85
57.91,-0.86
57.95,-0.86
57.99,-0.86
58.02,-0.86
58.04,-0.86
58.09,-0.86
58.12,-0.86
58.15,-0.86
58.17,-0.86
58.19,-0.87
58.20,-0.87
58.22,-0.87
58.40,-0.87
58.57,-0.88
58.59,-0.88
58.60,-0.88
58.62,-0.88
58.64,-0.88
58.66,-0.88
58.69,-0.88
58.73,-0.88
58.75,-0.89
58.78,-0.89
58.81,-0.89
58.85,-0.89
58.89,-0.89
58.91,-0.89
58.94,-0.89
58.98,-0.89
59.00,-0.90
59.03,-0.90
59.09,-0.90
59.13,-0.90
59.15,-0.90
59.19,-0.90
59.23,-0.90
59.26,-0.90
59.27,-0.90
59.33,-0.91
59.40,-0.91
59.41,-0.91
59.43,-0.91
59.46,-0.91
59.49,-0.91
59.54,-0.91
59.58,-0.92
59.60,-0.92
59.63,-0.92
59.66,-0.92
59.68,-0.92
59.72,-0.92
59.74,-0.92
59.76,-0.92
59.77,-0.92
59.87,-0.93
59.97,-0.93
59.98,-0.93
60.00,-0.93
60.02,-0.93
60.06,-0.93
60.08,-0.94
60.11,-0.94
60.15,-0.94
60.17,-0.94
60.21,-0.94
60.25,-0.94
60.26,-0.94
60.30,-0.94
60.32,-0.94
60.34,-0.94
60.36,-0.95
60.38,-0.95
60.45,-0.95
60.51,-0.95
60.52,-0.95
60.54,-0.95
60.57,-0.95
60.59,-0.95
60.62,-0.96
60.65,-0.96
60.67,-0.96
60.69,-0.96
60.70,-0.96
60.75,-0.96
60.81,-0.96
60.83,-0.96
60.86,-0.97
60.89,-0.97
60.90,-0.97
60.94,-0.97
60.99,-0.97
61.01,-0.97
61.03,-0.97
61.07,-0.97
61.11,-0.97
61.12,-0.98
61.14,-0.98
61.17,-0.98
61.20,-0.98
61.24,-0.98
61.26,-0.98
61.29,-0.98
61.31,-0.98
61.33,-0.98
61.35,-0.98
61.37,-0.99
61.40,-0.99
61.43,-0.99
61.45,-0.99
61.47,-0.99
61.49,-0.99
61.50,-0.99
61.51,-0.99
61.53,-0.99
61.54,-0.99
61.55,-0.99
61.74,-1.00
61.92,-1.01
61.93,-1.01
61.94,-1.01
61.95,-1.01
61.96,-1.01
61.97,-1.01
61.98,-1.01
62.00,-1.01
62.02,-1.01
62.04,-1.01
62.06,-1.01
62.09,-1.01
62.10,-1.01
62.12,-1.02
62.14,-1.02
62.16,-1.02
62.18,-1.02
62.20,-1.02
62.23,-1.02
62.26,-1.02
62.29,-1.02
62.30,-1.02
62.31,-1.02
62.34,-1.02
62.37,-1.03
62.38,-1.03
62.40,-1.03
62.44,-1.03
62.47,-1.03
62.48,-1.03
62.50,-1.03
62.53,-1.03
62.54,-1.03
62.58,-1.03
62.62,-1.04
62.64,-1.04
62.65,-1.04
62.67,-1.04
62.70,-1.04
62.71,-1.04
62.73,-1.04
62.74,-1.04
62.75,-1.04
62.79,-1.04
62.84,-1.05
62.85,-1.05
62.86,-1.05
62.87,-1.05
62.89,-1.05
62.91,-1.05
62.92,-1.05
62.94,-1.05
62.97,-1.05
62.98,-1.05
63.00,-1.05
63.02,-1.05
63.03,-1.05
63.05,-1.06
63.07,-1.06
63.08,-1.06
63.09,-1.06
63.14,-1.06
63.19,-1.06
63.20,-1.06
63.21,-1.06
63.22,-1.06
63.24,-1.06
63.25,-1.06
63.26,-1.07
63.28,-1.07
63.29,-1.07
63.31,-1.07
63.33,-1.07
63.35,-1.07
63.37,-1.07
63.38,-1.07
63.41,-1.07
63.44,-1.07
63.45,-1.07
63.46,-1.07
63.48,-1.08
63.49,-1.08
63.50,-1.08
63.52,-1.08
63.55,-1.08
63.56,-1.08
63.57,-1.08
63.58,-1.08
63.60,-1.08
63.61,-1.08
63.62,-1.08
63.64,-1.08
63.65,-1.08
63.66,-1.08
63.67,-1.08
63.68,-1.09
63.69,-1.09
63.70,-1.09
63.71,-1.09
63.72,-1.09
63.73,-1.09
63.79,-1.09
63.85,-1.09
63.86,-1.09
63.87,-1.10
63.88,-1.10
63.89,-1.10
63.91,-1.10
63.92,-1.10
63.93,-1.10
63.95,-1.10
63.96,-1.10
63.97,-1.10
63.98,-1.10
64.00,-1.10
64.01,-1.10
64.02,-1.10
64.03,-1.10
64.05,-1.11
64.06,-1.11
64.07,-1.11
64.08,-1.11
64.09,-1.11
64.10,-1.11
64.12,-1.11
64.14,-1.11
64.15,-1.11
64.16,-1.11
64.17,-1.11
64.18,-1.11
64.19,-1.11
64.20,-1.11
64.21,-1.12
64.21,-1.11
64.22,-1.12
64.23,-1.12
64.26,-1.12
64.28,-1.12
64.30,-1.12
64.33,-1.12
64.36,-1.12
64.40,-1.12
64.42,-1.12
64.44,-1.12
64.65,-1.12
64.84,-1.12
64.86,-1.12
64.88,-1.12
64.91,-1.12
64.95,-1.12
64.99,-1.12
65.06,-1.12
65.10,-1.12
65.15,-1.13
65.22,-1.13
65.25,-1.13
65.31,-1.13
65.38,-1.13
65.42,-1.13
65.47,-1.13
65.50,-1.13
65.59,-1.13
65.68,-1.13
65.71,-1.13
65.75,-1.13
65.79,-1.13
65.85,-1.13
65.92,-1.13
65.97,-1.13
66.01,-1.13
66.05,-1.13
66.09,-1.13
66.12,-1.13
66.15,-1.13
66.17,-1.13
66.31,-1.13
66.47,-1.13
66.49,-1.14
66.52,-1.14
66.56,-1.14
66.61,-1.14
66.65,-1.14
66.70,-1.14
66.75,-1.14
66.78,-1.14
66.81,-1.14
66.88,-1.14
66.95,-1.14
66.98,-1.14
67.00,-1.14
67.04,-1.14
67.09,-1.14
67.12,-1.14
67.16,-1.14
67.19,-1.14
67.22,-1.14
67.34,-1.14
67.45,-1.14
67.47,-1.14
67.50,-1.14
67.53,-1.14
67.56,-1.14
67.59,-1.14
67.64,-1.14
67.66,-1.14
67.71,-1.14
67.78,-1.14
67.82,-1.14
67.88,-1.14
67.91,-1.14
67.93,-1.14
68.03,-1.14
68.12,-1.15
68.14,-1.15
68.16,-1.15
68.21,-1.15
68.24,-1.15
68.29,-1.15
68.34,-1.15
68.37,-1.15
68.41,-1.15
68.43,-1.15
68.52,-1.15
68.60,-1.15
68.62,-1.15
68.65,-1.15
68.68,-1.15
68.72,-1.15
68.75,-1.15
68.78,-1.15
68.81,-1.15
68.82,-1.15
68.89,-1.15
68.97,-1.15
69.00,-1.15
69.04,-1.15
69.09,-1.15
69.11,-1.15
69.18,-1.15
69.24,-1.15
69.26,-1.15
69.30,-1.15
69.34,-1.15
69.36,-1.15
69.41,-1.15
69.46,-1.15
69.48,-1.15
69.51,-1.15
69.54,-1.15
69.60,-1.15
69.66,-1.15
69.68,-1.15
69.71,-1.15
69.76,-1.15
69.80,-1.15
69.83,-1.15
69.85,-1.15
69.89,-1.15
69.93,-1.15
69.95,-1.15
69.97,-1.15
70.00,-1.15
70.05,-1.15
70.10,-1.15
70.15,-1.15
70.19,-1.15
70.23,-1.15
70.26,-1.15
70.30,-1.15
70.33,-1.15
70.36,-1.15
70.39,-1.15
70.42,-1.15
70.45,-1.15
70.47,-1.15
70.50,-1.15
70.52,-1.15
70.54,-1.15
70.58,-1.15
70.62,-1.15
70.65,-1.15
70.68,-1.15
70.71,-1.15
70.74,-1.15
70.77,-1.15
70.79,-1.15
70.81,-1.15
70.83,-1.15
70.85,-1.15
70.87,-1.15
70.89,-1.15
70.90,-1.15
70.92,-1.15
70.93,-1.15
70.95,-1.15
70.96,-1.15
70.97,-1.15
70.98,-1.15
70.99,-1.15
71.01,-1.15
71.47,-1.15
71.91,-1.15
71.92,-1.15
71.93,-1.15
71.94,-1.15
71.95,-1.15
71.97,-1.15
71.98,-1.15
71.99,-1.15
72.01,-1.15
72.02,-1.15
72.04,-1.15
72.05,-1.15
72.07,-1.15
72.09,-1.15
72.11,-1.15
72.13,-1.15
72.15,-1.15
72.18,-1.15
72.20,-1.15
72.23,-1.15
72.26,-1.15
72.29,-1.15
72.33,-1.15
72.35,-1.15
72.37,-1.15
72.39,-1.15
72.41,-1.15
72.43,-1.15
72.46,-1.15
72.48,-1.15
72.51,-1.15
72.54,-1.15
72.56,-1.15
72.60,-1.15
72.63,-1.15
72.66,-1.15
72.70,-1.15
72.74,-1.15
72.78,-1.15
72.81,-1.15
72.82,-1.15
72.84,-1.15
72.87,-1.15
72.90,-1.15
72.92,-1.15
72.94,-1.15
72.97,-1.15
73.01,-1.15
73.03,-1.15
73.05,-1.15
73.09,-1.15
73.14,-1.15
73.16,-1.15
73.19,-1.15
73.20,-1.15
73.24,-1.15
73.27,-1.15
73.29,-1.15
73.32,-1.15
73.34,-1.15
73.36,-1.15
73.40,-1.15
73.45,-1.15
73.47,-1.15
73.50,-1.15
73.53,-1.15
73.55,-1.15
73.61,-1.15
73.65,-1.15
73.66,-1.15
73.68,-1.15
73.70,-1.15
73.72,-1.15
73.75,-1.15
73.77,-1.15
73.79,-1.15
73.80,-1.15
73.86,-1.15
73.91,-1.15
73.93,-1.15
73.95,-1.15
73.97,-1.15
74.00,-1.15
74.03,-1.15
74.05,-1.15
74.08,-1.15
74.10,-1.15
74.11,-1.15
74.17,-1.14
74.23,-1.14
74.24,-1.14
74.26,-1.14
74.29,-1.14
74.32,-1.14
74.35,-1.14
74.38,-1.14
74.40,-1.14
74.42,-1.14
74.44,-1.14
74.46,-1.14
74.48,-1.14
74.49,-1.14
74.50,-1.14
74.57,-1.14
74.64,-1.14
74.65,-1.14
74.66,-1.14
74.69,-1.14
74.70,-1.14
74.73,-1.14
74.75,-1.14
74.76,-1.14
74.78,-1.14
74.81,-1.14
74.85,-1.14
74.87,-1.14
74.88,-1.14
74.90,-1.14
74.93,-1.14
74.95,-1.14
74.98,-1.14
75.00,-1.14
75.01,-1.14
75.02,-1.13
75.10,-1.13
75.17,-1.13
75.18,-1.13
75.19,-1.13
75.20,-1.13
75.22,-1.13
75.24,-1.13
75.26,-1.13
75.28,-1.13
75.31,-1.13
75.34,-1.13
75.36,-1.13
75.38,-1.13
75.39,-1.13
75.43,-1.13
75.47,-1.13
75.48,-1.13
75.50,-1.13
75.52,-1.13
75.55,-1.13
75.57,-1.13
75.59,-1.13
75.61,-1.13
75.63,-1.12
75.65,-1.12
75.68,-1.12
75.70,-1.12
75.71,-1.12
75.72,-1.12
75.73,-1.12
75.74,-1.12
75.81,-1.12
75.89,-1.12
75.90,-1.12
75.92,-1.12
75.93,-1.12
75.95,-1.12
75.97,-1.12
75.98,-1.12
76.00,-1.12
76.03,-1.12
76.05,-1.12
76.06,-1.11
76.07,-1.11
76.10,-1.11
76.13,-1.11
76.14,-1.11
76.16,-1.11
76.18,-1.11
76.19,-1.11
76.20,-1.11
76.21,-1.11
76.25,-1.11
76.29,-1.11
76.30,-1.11
76.31,-1.11
76.32,-1.11
76.33,-1.11
76.35,-1.11
76.36,-1.11
76.37,-1.11
76.38,-1.11
76.41,-1.10
76.44,-1.10
76.46,-1.10
76.47,-1.10
76.49,-1.10
76.51,-1.10
76.52,-1.10
76.53,-1.10
76.54,-1.10
76.56,-1.10
76.58,-1.10
76.59,-1.10
76.60,-1.10
76.62,-1.10
76.63,-1.10
76.64,-1.10
76.65,-1.10
76.66,-1.09
76.67,-1.09
76.74,-1.09
76.81,-1.09
76.82,-1.09
76.83,-1.09
76.85,-1.09
76.86,-1.09
76.88,-1.09
76.91,-1.08
76.93,-1.08
76.94,-1.08
76.97,-1.08
76.99,-1.08
77.02,-1.08
77.03,-1.08
77.05,-1.08
77.08,-1.08
77.10,-1.08
77.11,-1.08
77.15,-1.08
77.18,-1.08
77.20,-1.08
77.22,-1.08
77.25,-1.07
77.26,-1.07
77.27,-1.07
77.31,-1.07
77.35,-1.07
77.36,-1.07
77.37,-1.07
77.40,-1.07
77.42,-1.07
77.45,-1.07
77.47,-1.07
77.48,-1.07
77.50,-1.07
77.52,-1.06
77.53,-1.06
77.55,-1.06
77.57,-1.06
77.58,-1.06
77.59,-1.06
77.64,-1.06
77.70,-1.06
77.72,-1.06
77.75,-1.06
77.79,-1.06
77.85,-1.05
77.89,-1.05
77.94,-1.05
78.01,-1.05
78.04,-1.05
78.11,-1.05
78.17,-1.05
78.20,-1.05
78.25,-1.05
78.29,-1.05
78.32,-1.05
78.36,-1.05
78.39,-1.05
78.50,-1.04
78.61,-1.04
78.63,-1.04
78.66,-1.04
78.71,-1.04
78.74,-1.04
78.79,-1.04
78.84,-1.04
78.87,-1.04
78.91,-1.04
78.93,-1.04
79.02,-1.03
79.11,-1.03
79.14,-1.03
79.19,-1.03
79.24,-1.03
79.27,-1.03
79.33,-1.03
79.41,-1.03
79.45,-1.03
79.48,-1.03
79.55,-1.02
79.60,-1.02
79.63,-1.02
79.66,-1.02
79.70,-1.02
79.76,-1.02
79.82,-1.02
79.87,-1.02
79.91,-1.02
79.95,-1.02
79.98,-1.02
80.02,-1.01
80.05,-1.01
80.10,-1.01
80.14,-1.01
80.18,-1.01
80.21,-1.01
80.24,-1.01
80.26,-1.01
80.28,-1.01
80.30,-1.01
80.32,-1.01
80.34,-1.01
80.35,-1.01
80.66,-1.00
80.96,-0.99
80.97,-0.99
80.99,-0.99
81.00,-0.99
81.02,-0.99
81.04,-0.99
81.07,-0.99
81.09,-0.99
81.12,-0.99
81.15,-0.99
81.19,-0.99
81.24,-0.99
81.26,-0.98
81.29,-0.98
81.32,-0.98
81.35,-0.98
81.39,-0.98
81.43,-0.98
81.48,-0.98
81.53,-0.98
81.57,-0.98
81.59,-0.98
81.61,-0.97
81.65,-0.97
81.70,-0.97
81.73,-0.97
81.76,-0.97
81.82,-0.97
81.87,-0.97
81.89,-0.97
81.93,-0.97
81.97,-0.96
81.99,-0.96
82.05,-0.96
82.11,-0.96
82.13,-0.96
82.15,-0.96
82.18,-0.96
82.21,-0.96
82.25,-0.95
82.27,-0.95
82.30,-0.95
82.32,-0.95
82.34,-0.95
82.41,-0.95
82.48,-0.95
82.50,-0.95
82.52,-0.94
82.54,-0.94
82.56,-0.94
82.60,-0.94
82.61,-0.94
82.65,-0.94
82.69,-0.94
82.71,-0.94
82.75,-0.94
82.78,-0.94
82.81,-0.93
82.84,-0.93
82.86,-0.93
82.88,-0.93
82.89,-0.93
82.98,-0.93
83.07,-0.92
83.08,-0.92
83.09,-0.92
83.11,-0.92
83.14,-0.92
83.16,-0.92
83.19,-0.92
83.22,-0.92
83.23,-0.92
83.26,-0.91
83.30,-0.91
83.33,-0.91
83.35,-0.91
83.37,-0.91
83.38,-0.91
83.43,-0.91
83.48,-0.90
83.49,-0.90
83.50,-0.90
83.54,-0.90
83.56,-0.90
83.58,-0.90
83.61,-0.90
83.65,-0.90
83.67,-0.90
83.68,-0.89
83.71,-0.89
83.74,-0.89
83.75,-0.89
83.78,-0.89
83.80,-0.89
83.82,-0.89
83.84,-0.89
83.85,-0.88
83.88,-0.88
83.89,-0.88
83.91,-0.88
83.92,-0.88
83.93,-0.88
83.94,-0.88
83.95,-0.88
84.05,-0.87
84.15,-0.87
84.16,-0.87
84.17,-0.87
84.18,-0.86
84.19,-0.86
84.20,-0.86
84.22,-0.86
84.24,-0.86
84.25,-0.86
84.27,-0.86
84.29,-0.86
84.31,-0.86
84.32,-0.85
84.33,-0.85
84.34,-0.85
84.36,-0.85
84.38,-0.85
84.39,-0.58
84.40,-0.85
84.41,-0.85
84.42,-0.85
84.44,-0.84
84.47,-0.84
84.48,-0.84
84.49,-0.84
84.50,-0.84
84.52,-0.84
84.53,-0.84
84.54,-0.84
84.55,-0.84
84.55,-0.83
84.57,-0.60
84.58,-0.83
84.58,-0.60
84.59,-0.60
84.60,-0.60
84.61,-0.60
84.62,-0.83
84.62,-0.60
84.63,-0.83
84.63,-0.60
84.64,-0.83
84.64,-0.60
84.65,-0.83
84.65,-0.61
84.66,-0.61
84.67,-0.82
84.67,-0.61
84.68,-0.82
84.68,-0.61
84.69,-0.61
84.70,-0.82
84.70,-0.61
84.71,-0.61
84.72,-0.82
84.72,-0.62
84.73,-0.82
84.73,-0.62
84.74,-0.82
84.74,-0.62
84.75,-0.62
84.76,-0.81
84.76,-0.62
84.77,-0.81
84.77,-0.62
84.78,-0.81
84.78,-0.62
84.79,-0.81
84.79,-0.62
84.80,-0.81
84.80,-0.63
84.81,-0.81
84.81,-0.63
84.82,-0.81
84.82,-0.63
84.83,-0.63
84.84,-0.63
84.85,-0.63
84.86,-0.80
84.86,-0.64
84.87,-0.64
84.88,-0.64
84.89,-0.80
84.89,-0.64
84.90,-0.80
84.90,-0.79
84.90,-0.64
84.91,-0.79
84.91,-0.64
84.92,-0.79
84.92,-0.65
84.93,-0.79
84.93,-0.65
84.94,-0.79
84.94,-0.65
84.95,-0.79
84.95,-0.65
84.96,-0.79
84.96,-0.65
84.97,-0.78
84.97,-0.66
84.98,-0.78
84.98,-0.66
84.99,-0.78
84.99,-0.66
85.00,-0.78
85.00,-0.66
85.01,-0.78
85.01,-0.66
85.02,-0.77
85.02,-0.67
85.03,-0.77
85.03,-0.67
85.04,-0.77
85.04,-0.67
85.05,-0.77
85.05,-0.67
85.06,-0.76
85.06,-0.68
85.07,-0.76
85.07,-0.68
85.08,-0.76
85.08,-0.68
85.09,-0.69
85.10,-0.75
85.10,-0.69
85.11,-0.75
85.11,-0.74
85.11,-0.70
85.11,-0.69
85.12,-0.74
85.12,-0.70
85.13,-0.74
85.13,-0.73
85.13,-0.72
85.13,-0.71


==> data/slices_230_5step_slice2_cond2.txt <==
16.90,-0.56
16.91,-0.56
16.92,-0.55
16.93,-0.55
16.94,-0.55
16.95,-0.55
16.96,-0.55
16.97,-0.55
16.98,-0.55
16.99,-0.54
17.00,-0.54
17.01,-0.54
17.02,-0.54
17.04,-0.54
17.05,-0.54
17.06,-0.54
17.06,-0.53
17.07,-0.53
17.08,-0.53
17.09,-0.53
17.10,-0.53
17.11,-0.53
17.12,-0.53
17.13,-0.53
17.14,-0.52
17.15,-0.52
17.16,-0.52
17.18,-0.52
17.19,-0.52
17.20,-0.52
17.21,-0.51
17.22,-0.51
17.23,-0.51
17.24,-0.51
17.25,-0.51
17.26,-0.51
17.27,-0.50
17.28,-0.50
17.29,-0.50
17.30,-0.50
17.32,-0.50
17.33,-0.50
17.34,-0.50
17.35,-0.49
17.37,-0.49
17.38,-0.49
17.39,-0.49
17.40,-0.49
17.42,-0.48
17.43,-0.48
17.44,-0.48
17.45,-0.48
17.46,-0.48
17.47,-0.48
17.49,-0.47
17.51,-0.47
17.52,-0.47
17.53,-0.47
17.54,-0.47
17.55,-0.46
17.56,-0.46
17.57,-0.46
17.59,-0.46
17.61,-0.46
17.61,-0.45
17.62,-0.45
17.63,-0.45
17.64,-0.45
17.66,-0.45
17.68,-0.45
17.68,-0.44
17.69,-0.44
17.71,-0.44
17.73,-0.44
17.74,-0.44
17.75,-0.43
17.76,-0.43
17.77,-0.43
17.79,-0.43
17.80,-0.43
17.81,-0.42
17.82,-0.42
17.83,-0.42
17.84,-0.42
17.85,-0.42
17.87,-0.41
17.90,-0.41
17.91,-0.41
17.92,-0.41
17.93,-0.41
17.94,-0.40
17.95,-0.40
17.96,-0.40
17.98,-0.40
18.00,-0.40
18.00,-0.39
18.01,-0.39
18.02,-0.39
18.03,-0.39
18.04,-0.39
18.05,-0.39
18.06,-0.39
18.07,-0.38
18.10,-0.38
18.14,-0.37
18.15,-0.37
18.16,-0.37
18.17,-0.37
18.18,-0.37
18.19,-0.36
18.20,-0.36
18.22,-0.36
18.23,-0.36
18.24,-0.36
18.26,-0.35
18.28,-0.35
18.29,-0.35
18.30,-0.35
18.32,-0.34
18.33,-0.34
18.34,-0.34
18.35,-0.34
18.36,-0.34
18.37,-0.33
18.38,-0.33
18.39,-0.33
18.40,-0.33
18.41,-0.33
18.45,-0.32
18.49,-0.31
18.50,-0.31
18.51,-0.31
18.52,-0.31
18.53,-0.31
18.54,-0.30
18.55,-0.30
18.57,-0.30
18.58,-0.30
18.59,-0.30
18.61,-0.29
18.62,-0.29
18.63,-0.29
18.64,-0.29
18.65,-0.29
18.66,-0.28
18.67,-0.28
18.70,-0.28
18.72,-0.27
18.73,-0.27
18.74,-0.27
18.75,-0.27
18.76,-0.27
18.77,-0.26
18.78,-0.26
18.80,-0.26
18.81,-0.26
18.82,-0.26
18.82,-0.25
18.83,-0.25
18.85,-0.25
18.86,-0.25
18.87,-0.25
18.88,-0.24
18.89,-0.24
18.90,-0.24
18.91,-0.24
18.92,-0.24
18.93,-0.23
18.94,-0.23
18.95,-0.23
18.96,-0.23
18.97,-0.23
19.02,-0.22
19.07,-0.21
19.08,-0.21
19.09,-0.21
19.10,-0.20
19.11,-0.20
19.12,-0.20
19.13,-0.20
19.14,-0.20
19.15,-0.19
19.16,-0.19
19.17,-0.19
19.18,-0.19
19.19,-0.19
19.20,-0.18
19.22,-0.18
19.24,-0.18
19.25,-0.17
19.27,-0.17
19.28,-0.17
19.30,-0.16
19.31,-0.16
19.32,-0.16
19.33,-0.16
19.34,-0.16
19.36,-0.15
19.37,-0.15
19.39,-0.15
19.40,-0.14
19.41,-0.14
19.42,-0.14
19.43,-0.14
19.46,-0.13
19.49,-0.13
19.50,-0.12
19.51,-0.12
19.52,-0.12
19.53,-0.12
19.54,-0.11
19.55,-0.11
19.56,-0.11
19.57,-0.11
19.58,-0.11
19.59,-0.10
19.60,-0.10
19.61,-0.10
19.64,-0.09
19.66,-0.09
19.67,-0.09
19.68,-0.09
19.69,-0.08
19.70,-0.08
19.71,-0.08
19.72,-0.08
19.73,-0.07
19.75,-0.07
19.76,-0.07
19.77,-0.07
19.78,-0.06
19.79,-0.06
19.81,-0.06
19.82,-0.06
19.82,-0.05
19.84,-0.05
19.85,-0.05
19.86,-0.05
19.87,-0.04
19.88,-0.04
19.89,-0.04
19.90,-0.04
19.91,-0.04
19.92,-0.03
19.93,-0.03
19.94,-0.03
19.95,-0.02
19.96,-0.02
19.97,-0.02
19.98,-0.02
19.99,-0.02
20.00,-0.01
20.06,0.00
20.12,0.01
20.12,0.02
20.13,0.02
20.14,0.02
20.15,0.02
20.16,0.02
20.17,0.03
20.18,0.03
20.19,0.03
20.20,0.03
20.20,0.04
20.21,0.04
20.22,0.04
20.23,0.04
20.24,0.04
20.25,0.05
20.26,0.05
20.27,0.05
20.28,0.05
20.29,0.06
20.31,0.06
20.32,0.06
20.33,0.07
20.34,0.07
20.36,0.07
20.38,0.08
20.39,0.08
20.40,0.08
20.41,0.08
20.43,0.08
20.45,0.09
20.46,0.09
20.48,0.09
20.49,0.09
20.50,0.09
20.54,0.09
20.58,0.10
20.59,0.10
20.60,0.10
20.61,0.10
20.63,0.10
20.65,0.11
20.66,0.11
20.68,0.11
20.71,0.11
20.72,0.11
20.74,0.12
20.76,0.12
20.77,0.12
20.79,0.12
20.81,0.12
20.82,0.13
20.88,0.13
20.94,0.14
20.95,0.14
20.97,0.14
20.99,0.14
21.00,0.15
21.01,0.15
21.04,0.15
21.06,0.15
21.09,0.16
21.11,0.16
21.13,0.16
21.14,0.16
21.15,0.16
21.18,0.16
21.21,0.17
21.22,0.17
21.23,0.17
21.26,0.17
21.28,0.18
21.29,0.18
21.31,0.18
21.34,0.18
21.35,0.18
21.37,0.19
21.39,0.19
21.40,0.19
21.41,0.19
21.43,0.19
21.45,0.20
21.47,0.20
21.48,0.20
21.49,0.20
21.51,0.20
21.53,0.20
21.54,0.21
21.55,0.21
21.56,0.21
21.57,0.21
21.66,0.22
21.75,0.23
21.76,0.23
21.77,0.23
21.78,0.23
21.79,0.23
21.81,0.23
21.83,0.24
21.84,0.24
21.86,0.24
21.87,0.24
21.89,0.24
21.91,0.25
21.92,0.25
21.93,0.25
21.95,0.25
21.97,0.25
21.98,0.25
22.00,0.26
22.01,0.26
22.03,0.26
22.06,0.26
22.07,0.26
22.08,0.27
22.10,0.27
22.11,0.27
22.12,0.27
22.14,0.27
22.15,0.27
22.19,0.28
22.23,0.28
22.25,0.28
22.26,0.29
22.27,0.29
22.29,0.29
22.30,0.29
22.33,0.29
22.35,0.30
22.36,0.30
22.37,0.30
22.39,0.30
22.41,0.30
22.43,0.30
22.44,0.31
22.45,0.31
22.47,0.31
22.48,0.31
22.49,0.31
22.50,0.31
22.56,0.32
22.62,0.33
22.63,0.33
22.64,0.33
22.65,0.33
22.67,0.33
22.69,0.33
22.70,0.34
22.72,0.34
22.74,0.34
22.76,0.34
22.78,0.35
22.80,0.35
22.81,0.35
22.82,0.35
22.85,0.35
22.87,0.36
22.88,0.36
22.90,0.36
22.91,0.36
22.93,0.36
22.95,0.36
22.96,0.37
22.98,0.37
23.00,0.37
23.01,0.37
23.02,0.37
23.07,0.38
23.11,0.38
23.12,0.38
23.13,0.39
23.14,0.39
23.16,0.39
23.17,0.39
23.19,0.39
23.20,0.39
23.21,0.39
23.22,0.40
23.24,0.40
23.26,0.40
23.27,0.40
23.28,0.40
23.29,0.40
23.30,0.41
23.31,0.41
23.33,0.41
23.34,0.41
23.38,0.41
23.42,0.42
23.43,0.42
23.44,0.42
23.45,0.42
23.46,0.42
23.48,0.43
23.50,0.43
23.52,0.43
23.53,0.43
23.55,0.43
23.56,0.44
23.57,0.44
23.60,0.44
23.63,0.44
23.64,0.45
23.66,0.45
23.67,0.45
23.68,0.45
23.70,0.45
23.71,0.45
23.72,0.45
23.73,0.46
23.76,0.46
23.78,0.46
23.79,0.46
23.80,0.46
23.81,0.46
23.82,0.47
23.83,0.47
23.84,0.47
23.85,0.47
23.88,0.47
23.90,0.48
23.91,0.48
23.92,0.48
23.94,0.48
23.95,0.48
23.97,0.48
23.99,0.49
24.00,0.49
24.01,0.49
24.02,0.49
24.03,0.49
24.04,0.49
24.06,0.50
24.07,0.50
24.08,0.50
24.09,0.50
24.11,0.50
24.12,0.50
24.13,0.50
24.14,0.50
24.16,0.51
24.17,0.51
24.18,0.51
24.19,0.51
24.20,0.51
24.21,0.51
24.22,0.51
24.23,0.52
24.24,0.52
24.26,0.52
24.27,0.52
24.29,0.52
24.31,0.52
24.32,0.53
24.34,0.53
24.36,0.53
24.38,0.53
24.40,0.53
24.41,0.53
24.43,0.53
24.45,0.53
24.46,0.54
24.48,0.54
24.49,0.54
24.50,0.54
24.53,0.54
24.55,0.54
24.57,0.54
24.59,0.54
24.61,0.55
24.62,0.55
24.64,0.55
24.65,0.55
24.67,0.55
24.68,0.55
24.69,0.55
24.70,0.55
24.71,0.55
24.72,0.55
24.73,0.55
24.74,0.55
24.75,0.56
24.76,0.56
24.77,0.56
24.78,0.56
24.79,0.56
25.07,0.58
25.36,0.60
25.37,0.60
25.38,0.60
25.39,0.60
25.40,0.60
25.41,0.60
25.42,0.60
25.43,0.60
25.44,0.60
25.45,0.60
25.46,0.60
25.48,0.60
25.49,0.61
25.50,0.61
25.52,0.61
25.53,0.61
25.55,0.61
25.57,0.61
25.59,0.61
25.61,0.61
25.64,0.62
25.65,0.62
25.66,0.62
25.68,0.62
25.69,0.62
25.71,0.62
25.72,0.62
25.74,0.62
25.76,0.62
25.78,0.62
25.79,0.63
25.82,0.63
25.84,0.63
25.86,0.63
25.89,0.63
25.91,0.63
25.94,0.64
25.96,0.64
25.97,0.64
25.98,0.64
26.01,0.64
26.03,0.64
26.04,0.64
26.05,0.64
26.08,0.65
26.11,0.65
26.12,0.65
26.13,0.65
26.16,0.65
26.20,0.65
26.21,0.65
26.23,0.66
26.24,0.66
26.27,0.66
26.30,0.66
26.32,0.66
26.35,0.66
26.36,0.66
26.39,0.67
26.42,0.67
26.44,0.67
26.46,0.67
26.49,0.67
26.50,0.67
26.54,0.68
26.57,0.68
26.58,0.68
26.60,0.68
26.61,0.68
26.63,0.68
26.65,0.68
26.66,0.68
26.68,0.68
26.69,0.69
26.73,0.69
26.77,0.69
26.78,0.69
26.80,0.69
26.82,0.69
26.84,0.70
26.87,0.70
26.88,0.70
26.91,0.70
26.92,0.70
26.93,0.70
26.97,0.70
27.02,0.71
27.03,0.71
27.05,0.71
27.07,0.71
27.09,0.71
27.13,0.71
27.15,0.72
27.16,0.72
27.18,0.72
27.20,0.72
27.21,0.72
27.23,0.72
27.24,0.72
27.25,0.72
27.30,0.73
27.36,0.73
27.37,0.73
27.38,0.73
27.40,0.73
27.42,0.73
27.44,0.73
27.46,0.74
27.47,0.74
27.48,0.74
27.51,0.74
27.55,0.74
27.56,0.74
27.57,0.74
27.59,0.74
27.62,0.75
27.63,0.75
27.66,0.75
27.68,0.75
27.69,0.75
27.70,0.75
27.77,0.76
27.83,0.76
27.84,0.76
27.85,0.76
27.86,0.76
27.88,0.76
27.90,0.76
27.91,0.77
27.93,0.77
27.96,0.77
27.99,0.77
28.01,0.77
28.03,0.77
28.04,0.77
28.08,0.78
28.11,0.78
28.13,0.78
28.15,0.78
28.16,0.78
28.19,0.78
28.22,0.79
28.23,0.79
28.26,0.79
28.28,0.79
28.30,0.79
28.32,0.79
28.34,0.79
28.36,0.79
28.37,0.79
28.38,0.80
28.39,0.80
28.46,0.80
28.54,0.81
28.55,0.81
28.56,0.81
28.58,0.81
28.59,0.81
28.61,0.81
28.63,0.81
28.65,0.81
28.67,0.81
28.70,0.82
28.72,0.82
28.73,0.82
28.75,0.82
28.78,0.82
28.81,0.82
28.82,0.82
28.85,0.83
28.87,0.83
28.88,0.83
28.90,0.83
28.91,0.83
28.96,0.83
29.00,0.83
29.01,0.84
29.02,0.84
29.04,0.84
29.06,0.84
29.08,0.84
29.10,0.84
29.11,0.84
29.12,0.84
29.16,0.84
29.19,0.85
29.20,0.85
29.22,0.85
29.23,0.85
29.26,0.85
29.29,0.85
29.30,0.85
29.31,0.85
29.33,0.86
29.36,0.86
29.38,0.86
29.39,0.86
29.41,0.86
29.43,0.86
29.45,0.86
29.47,0.86
29.48,0.86
29.49,0.87
29.50,0.87
29.51,0.87
29.62,0.87
29.72,0.88
29.73,0.88
29.74,0.88
29.75,0.88
29.76,0.88
29.77,0.88
29.79,0.88
29.81,0.88
29.83,0.89
29.84,0.89
29.86,0.89
29.88,0.89
29.91,0.89
29.92,0.89
29.94,0.89
29.96,0.89
29.98,0.90
29.99,0.90
30.03,0.90
30.06,0.90
30.07,0.90
30.09,0.90
30.12,0.90
30.13,0.90
30.14,0.90
30.18,0.91
30.22,0.91
30.23,0.91
30.24,0.91
30.26,0.91
30.28,0.91
30.31,0.91
30.33,0.92
30.34,0.92
30.38,0.92
30.42,0.92
30.44,0.92
30.48,0.92
30.50,0.92
30.52,0.92
30.53,0.92
30.64,0.93
30.75,0.93
30.77,0.93
30.79,0.93
30.82,0.93
30.86,0.93
30.88,0.94
30.92,0.94
30.96,0.94
30.98,0.94
31.03,0.94
31.08,0.94
31.09,0.94
31.13,0.94
31.16,0.94
31.18,0.94
31.21,0.95
31.22,0.95
31.31,0.95
31.38,0.95
31.40,0.95
31.42,0.95
31.45,0.95
31.48,0.95
31.51,0.96
31.55,0.96
31.57,0.96
31.60,0.96
31.61,0.96
31.67,0.96
31.74,0.96
31.76,0.96
31.80,0.97
31.84,0.97
31.86,0.97
31.91,0.97
31.97,0.97
31.99,0.97
32.02,0.97
32.07,0.97
32.12,0.97
32.15,0.98
32.18,0.98
32.22,0.98
32.29,0.98
32.35,0.98
32.40,0.98
32.44,0.98
32.48,0.98
32.52,0.98
32.55,0.98
32.58,0.99
32.64,0.99
32.68,0.99
32.72,0.99
32.76,0.99
32.79,0.99
32.81,0.99
32.84,0.99
32.86,0.99
32.88,0.99
32.89,0.99
32.91,0.99
33.25,1.00
33.59,1.01
33.61,1.01
33.62,1.01
33.64,1.01
33.66,1.01
33.69,1.01
33.71,1.01
33.74,1.01
33.78,1.01
33.82,1.01
33.86,1.01
33.91,1.01
33.94,1.01
33.98,1.02
34.01,1.02
34.05,1.02
34.10,1.02
34.15,1.02
34.20,1.02
34.26,1.02
34.31,1.02
34.34,1.02
34.36,1.02
34.42,1.02
34.48,1.03
34.52,1.03
34.55,1.03
34.63,1.03
34.69,1.03
34.72,1.03
34.77,1.03
34.82,1.03
34.84,1.03
34.93,1.03
35.01,1.04
35.03,1.04
35.06,1.04
35.09,1.04
35.14,1.04
35.19,1.04
35.22,1.04
35.26,1.04
35.29,1.04
35.31,1.04
35.40,1.04
35.51,1.05
35.53,1.05
35.56,1.05
35.59,1.05
35.62,1.05
35.67,1.05
35.69,1.05
35.75,1.05
35.81,1.05
35.84,1.05
35.89,1.05
35.94,1.05
35.97,1.05
36.02,1.06
36.06,1.06
36.08,1.06
36.10,1.06
36.24,1.06
36.37,1.06
36.39,1.06
36.41,1.06
36.44,1.06
36.49,1.06
36.52,1.06
36.56,1.07
36.61,1.07
36.63,1.07
36.68,1.07
36.74,1.07
36.78,1.07
36.83,1.07
36.85,1.07
36.87,1.07
36.95,1.07
37.03,1.07
37.05,1.07
37.08,1.07
37.14,1.08
37.21,1.08
37.24,1.08
37.33,1.08
37.44,1.08
37.48,1.08
37.53,1.08
37.60,1.08
37.67,1.08
37.70,1.08
37.78,1.08
37.84,1.08
37.90,1.08
37.94,1.08
37.99,1.08
38.05,1.09
38.11,1.09
38.15,1.09
38.19,1.09
38.22,1.09
38.25,1.09
38.27,1.09
38.58,1.09
38.89,1.09
38.91,1.09
38.94,1.09
38.97,1.10
39.01,1.10
39.06,1.10
39.11,1.10
39.19,1.10
39.23,1.10
39.28,1.10
39.34,1.10
39.41,1.10
39.47,1.10
39.50,1.10
39.53,1.10
39.61,1.10
39.69,1.10
39.74,1.10
39.79,1.10
39.82,1.10
39.91,1.10
40.02,1.11
40.06,1.11
40.09,1.11
40.14,1.11
40.20,1.11
40.24,1.11
40.29,1.11
40.32,1.11
40.35,1.11
40.47,1.11
40.61,1.11
40.64,1.11
40.69,1.11
40.73,1.11
40.78,1.11
40.85,1.11
40.88,1.11
40.97,1.11
41.06,1.11
41.10,1.11
41.14,1.12
41.20,1.12
41.28,1.12
41.34,1.12
41.38,1.12
41.42,1.12
41.48,1.12
41.53,1.12
41.56,1.12
41.59,1.12
41.61,1.12
41.83,1.12
42.04,1.12
42.06,1.12
42.08,1.12
42.11,1.12
42.15,1.12
42.20,1.12
42.28,1.12
42.32,1.12
42.38,1.13
42.45,1.13
42.48,1.13
42.54,1.13
42.63,1.13
42.67,1.13
42.73,1.13
42.76,1.13
42.86,1.13
42.95,1.13
42.98,1.13
43.03,1.13
43.07,1.13
43.14,1.13
43.22,1.13
43.28,1.13
43.32,1.13
43.36,1.13
43.41,1.13
43.44,1.13
43.47,1.13
43.49,1.13
43.65,1.13
43.82,1.13
43.85,1.14
43.88,1.14
43.92,1.14
43.99,1.14
44.03,1.14
44.09,1.14
44.14,1.14
44.17,1.14
44.20,1.14
44.29,1.14
44.37,1.14
44.40,1.14
44.43,1.14
44.47,1.14
44.52,1.14
44.56,1.14
44.61,1.14
44.64,1.14
44.67,1.14
44.80,1.14
44.94,1.14
44.96,1.14
44.99,1.14
45.03,1.14
45.06,1.14
45.10,1.14
45.15,1.14
45.18,1.14
45.23,1.14
45.31,1.14
45.36,1.14
45.42,1.14
45.46,1.14
45.48,1.14
45.60,1.14
45.71,1.15
45.73,1.15
45.76,1.15
45.81,1.15
45.85,1.15
45.91,1.15
45.96,1.15
46.00,1.15
46.04,1.15
46.07,1.15
46.17,1.15
46.27,1.15
46.29,1.15
46.33,1.15
46.36,1.15
46.41,1.15
46.45,1.15
46.48,1.15
46.51,1.15
46.53,1.15
46.61,1.15
46.71,1.15
46.74,1.15
46.79,1.15
46.85,1.15
46.88,1.15
46.96,1.15
47.03,1.15
47.06,1.15
47.10,1.15
47.15,1.15
47.17,1.15
47.24,1.15
47.30,1.15
47.32,1.15
47.35,1.15
47.39,1.15
47.46,1.15
47.53,1.15
47.56,1.15
47.59,1.15
47.66,1.15
47.71,1.15
47.74,1.15
47.77,1.15
47.82,1.15
47.87,1.15
47.89,1.15
47.91,1.15
47.96,1.15
48.02,1.15
48.08,1.15
48.13,1.15
48.19,1.15
48.23,1.15
48.28,1.15
48.32,1.15
48.36,1.15
48.40,1.15
48.44,1.15
48.47,1.15
48.51,1.15
48.54,1.15
48.57,1.15
48.60,1.15
48.62,1.15
48.67,1.15
48.72,1.15
48.76,1.15
48.80,1.15
48.84,1.15
48.87,1.15
48.91,1.15
48.94,1.15
48.96,1.15
48.99,1.15
49.01,1.15
49.04,1.15
49.06,1.15
49.08,1.15
49.10,1.15
49.12,1.15
49.14,1.15
49.15,1.15
49.17,1.15
49.18,1.15
49.20,1.15
49.21,1.15
49.80,1.15
50.39,1.15
50.40,1.15
50.42,1.15
50.43,1.15
50.45,1.15
50.46,1.15
50.48,1.15
50.50,1.15
50.52,1.15
50.54,1.15
50.56,1.15
50.58,1.15
50.60,1.15
50.63,1.15
50.65,1.15
50.68,1.15
50.71,1.15
50.75,1.15
50.78,1.15
50.82,1.15
50.86,1.15
50.90,1.15
50.95,1.15
50.98,1.15
51.00,1.15
51.03,1.15
51.06,1.15
51.09,1.15
51.12,1.15
51.16,1.15
51.19,1.15
51.23,1.15
51.27,1.15
51.31,1.15
51.36,1.15
51.41,1.15
51.46,1.15
51.51,1.15
51.57,1.15
51.61,1.15
51.63,1.15
51.65,1.15
51.69,1.15
51.74,1.15
51.76,1.15
51.79,1.15
51.84,1.15
51.89,1.15
51.92,1.15
51.95,1.15
52.01,1.15
52.07,1.15
52.11,1.15
52.14,1.15
52.16,1.15
52.21,1.15
52.27,1.15
52.29,1.15
52.33,1.15
52.37,1.15
52.39,1.15
52.45,1.15
52.52,1.15
52.55,1.15
52.60,1.15
52.65,1.15
52.67,1.15
52.75,1.15
52.82,1.15
52.84,1.15
52.86,1.15
52.89,1.15
52.92,1.15
52.96,1.15
52.99,1.15
53.02,1.15
53.04,1.15
53.12,1.15
53.21,1.15
53.23,1.15
53.26,1.15
53.30,1.15
53.34,1.15
53.39,1.15
53.42,1.15
53.46,1.15
53.49,1.15
53.51,1.15
53.59,1.14
53.69,1.14
53.71,1.14
53.73,1.14
53.78,1.14
53.82,1.14
53.89,1.14
53.93,1.14
53.95,1.14
53.99,1.14
54.02,1.14
54.05,1.14
54.08,1.14
54.10,1.14
54.12,1.14
54.22,1.14
54.33,1.14
54.35,1.14
54.37,1.14
54.41,1.14
54.44,1.14
54.48,1.14
54.52,1.14
54.54,1.14
54.56,1.14
54.62,1.14
54.68,1.14
54.71,1.14
54.73,1.14
54.77,1.14
54.81,1.14
54.85,1.14
54.90,1.14
54.93,1.14
54.95,1.14
54.97,1.13
55.10,1.13
55.21,1.13
55.23,1.13
55.25,1.13
55.28,1.13
55.31,1.13
55.34,1.13
55.37,1.13
55.41,1.13
55.47,1.13
55.52,1.13
55.55,1.13
55.58,1.13
55.60,1.13
55.67,1.13
55.74,1.13
55.76,1.13
55.80,1.13
55.83,1.13
55.89,1.13
55.94,1.13
55.95,1.13
56.00,1.13
56.04,1.12
56.08,1.12
56.12,1.12
56.16,1.12
56.19,1.12
56.21,1.12
56.22,1.12
56.24,1.12
56.38,1.12
56.52,1.12
56.54,1.12
56.56,1.12
56.58,1.12
56.61,1.12
56.65,1.12
56.68,1.12
56.71,1.12
56.75,1.12
56.79,1.12
56.84,1.12
56.86,1.11
56.88,1.11
56.95,1.11
57.00,1.11
57.02,1.11
57.07,1.11
57.10,1.11
57.12,1.11
57.16,1.11
57.17,1.11
57.26,1.11
57.34,1.11
57.36,1.11
57.38,1.11
57.41,1.11
57.43,1.11
57.47,1.11
57.50,1.11
57.52,1.11
57.55,1.11
57.61,1.10
57.67,1.10
57.68,1.10
57.72,1.10
57.74,1.10
57.80,1.10
57.84,1.10
57.86,1.10
57.88,1.10
57.91,1.10
57.95,1.10
57.99,1.10
58.02,1.10
58.04,1.10
58.09,1.10
58.12,1.10
58.15,1.10
58.17,1.10
58.19,1.09
58.20,1.09
58.22,1.09
58.40,1.09
58.57,1.09
58.59,1.09
58.60,1.09
58.62,1.09
58.64,1.09
58.66,1.09
58.69,1.09
58.73,1.08
58.75,1.08
58.78,1.08
58.81,1.08
58.85,1.08
58.89,1.08
58.91,1.08
58.94,1.08
58.98,1.08
59.00,1.08
59.03,1.08
59.09,1.08
59.13,1.08
59.15,1.08
59.19,1.08
59.23,1.07
59.26,1.07
59.27,1.07
59.33,1.07
59.40,1.07
59.41,1.07
59.43,1.07
59.46,1.07
59.49,1.07
59.54,1.07
59.58,1.07
59.60,1.07
59.63,1.07
59.66,1.06
59.68,1.06
59.72,1.06
59.74,1.06
59.76,1.06
59.77,1.06
59.87,1.06
59.97,1.06
59.98,1.06
60.00,1.06
60.02,1.06
60.06,1.05
60.08,1.05
60.11,1.05
60.15,1.05
60.17,1.05
60.21,1.05
60.25,1.05
60.26,1.05
60.30,1.05
60.32,1.05
60.34,1.05
60.36,1.05
60.38,1.05
60.45,1.04
60.51,1.04
60.52,1.04
60.54,1.04
60.57,1.04
60.59,1.04
60.62,1.04
60.65,1.04
60.67,1.04
60.69,1.04
60.70,1.04
60.75,1.03
60.81,1.03
60.83,1.03
60.86,1.03
60.89,1.03
60.90,1.03
60.94,1.03
60.99,1.03
61.01,1.03
61.03,1.03
61.07,1.02
61.11,1.02
61.12,1.02
61.14,1.02
61.17,1.02
61.20,1.02
61.24,1.02
61.26,1.02
61.29,1.02
61.31,1.02
61.33,1.02
61.35,1.01
61.37,1.01
61.40,1.01
61.43,1.01
61.45,1.01
61.47,1.01
61.49,1.01
61.50,1.01
61.51,1.01
61.53,1.01
61.54,1.01
61.55,1.01
61.74,1.00
61.92,0.99
61.93,0.99
61.94,0.99
61.95,0.99
61.96,0.99
61.97,0.99
61.98,0.99
62.00,0.99
62.02,0.99
62.04,0.99
62.06,0.99
62.09,0.99
62.10,0.98
62.12,0.98
62.14,0.98
62.16,0.98
62.18,0.98
62.20,0.98
62.23,0.98
62.26,0.98
62.29,0.98
62.30,0.98
62.31,0.97
62.34,0.97
62.37,0.97
62.38,0.97
62.40,0.97
62.44,0.97
62.47,0.97
62.48,0.97
62.50,0.97
62.53,0.96
62.54,0.96
62.58,0.96
62.62,0.96
62.64,0.96
62.65,0.96
62.67,0.96
62.70,0.95
62.71,0.95
62.73,0.95
62.74,0.95
62.75,0.95
62.79,0.95
62.84,0.95
62.85,0.95
62.86,0.94
62.87,0.94
62.89,0.94
62.91,0.94
62.92,0.94
62.94,0.94
62.97,0.94
62.98,0.94
63.00,0.94
63.02,0.94
63.03,0.93
63.05,0.93
63.07,0.93
63.08,0.93
63.09,0.93
63.14,0.93
63.19,0.92
63.20,0.92
63.21,0.92
63.22,0.92
63.24,0.92
63.25,0.92
63.26,0.92
63.28,0.92
63.29,0.92
63.31,0.91
63.33,0.91
63.35,0.91
63.37,0.91
63.38,0.91
63.41,0.91
63.44,0.90
63.45,0.90
63.46,0.90
63.48,0.90
63.49,0.90
63.50,0.90
63.52,0.90
63.55,0.90
63.56,0.90
63.57,0.89
63.58,0.89
63.60,0.89
63.61,0.89
63.62,0.89
63.64,0.89
63.65,0.89
63.66,0.89
63.67,0.88
63.68,0.88
63.69,0.88
63.70,0.88
63.71,0.88
63.72,0.88
63.73,0.88
63.79,0.87
63.85,0.87
63.86,0.87
63.87,0.86
63.88,0.86
63.89,0.86
63.91,0.86
63.92,0.86
63.93,0.86
63.95,0.86
63.96,0.85
63.97,0.85
63.98,0.85
64.00,0.85
64.01,0.85
64.02,0.85
64.03,0.84
64.05,0.84
64.06,0.84
64.07,0.84
64.08,0.84
64.09,0.84
64.10,0.83
64.10,0.84
64.12,0.83
64.14,0.83
64.15,0.83
64.16,0.83
64.17,0.82
64.18,0.82
64.19,0.82
64.20,0.82
64.21,0.82
64.22,0.82
64.23,0.81
64.26,0.81
64.28,0.81
64.30,0.81
64.33,0.81
64.36,0.81
64.40,0.81
64.42,0.81
64.44,0.81
64.65,0.80
64.84,0.80
64.86,0.80
64.88,0.79
64.91,0.79
64.95,0.79
64.99,0.79
65.06,0.79
65.10,0.79
65.15,0.79
65.22,0.79
65.25,0.79
65.31,0.78
65.38,0.78
65.42,0.78
65.47,0.78
65.50,0.78
65.59,0.78
65.68,0.77
65.71,0.77
65.75,0.77
65.79,0.77
65.85,0.77
65.92,0.77
65.97,0.77
66.01,0.76
66.05,0.76
66.09,0.76
66.12,0.76
66.15,0.76
66.17,0.76
66.31,0.76
66.47,0.75
66.49,0.75
66.52,0.75
66.56,0.75
66.61,0.75
66.65,0.75
66.70,0.74
66.75,0.74
66.78,0.74
66.81,0.74
66.88,0.74
66.95,0.74
66.98,0.74
67.00,0.74
67.04,0.73
67.09,0.73
67.12,0.73
67.16,0.73
67.19,0.73
67.22,0.73
67.34,0.73
67.45,0.72
67.47,0.72
67.50,0.72
67.53,0.72
67.56,0.72
67.59,0.72
67.64,0.72
67.66,0.72
67.71,0.71
67.78,0.71
67.82,0.71
67.88,0.71
67.91,0.71
67.93,0.71
68.03,0.70
68.12,0.70
68.14,0.70
68.16,0.70
68.21,0.70
68.24,0.70
68.29,0.70
68.34,0.69
68.37,0.69
68.41,0.69
68.43,0.69
68.52,0.69
68.60,0.69
68.62,0.68
68.65,0.68
68.68,0.68
68.72,0.68
68.75,0.68
68.78,0.68
68.81,0.68
68.82,0.68
68.89,0.68
68.97,0.67
69.00,0.67
69.04,0.67
69.09,0.67
69.11,0.67
69.18,0.67
69.24,0.66
69.26,0.66
69.30,0.66
69.34,0.66
69.36,0.66
69.41,0.66
69.46,0.66
69.48,0.66
69.51,0.65
69.54,0.65
69.60,0.65
69.66,0.65
69.68,0.65
69.71,0.65
69.76,0.65
69.80,0.64
69.83,0.64
69.85,0.64
69.89,0.64
69.93,0.64
69.95,0.64
69.97,0.64
70.00,0.64
70.05,0.63
70.10,0.63
70.15,0.63
70.19,0.63
70.23,0.63
70.26,0.63
70.30,0.62
70.33,0.62
70.36,0.62
70.39,0.62
70.42,0.62
70.45,0.62
70.47,0.62
70.50,0.62
70.52,0.62
70.54,0.62
70.58,0.61
70.62,0.61
70.65,0.61
70.68,0.61
70.71,0.61
70.74,0.61
70.77,0.61
70.79,0.61
70.81,0.60
70.83,0.60
70.85,0.60
70.87,0.60
70.89,0.60
70.90,0.60
70.92,0.60
70.93,0.60
70.95,0.60
70.96,0.60
70.97,0.60
70.98,0.60
70.99,0.60
71.01,0.60
71.47,0.58
71.91,0.56
71.92,0.56
71.93,0.56
71.94,0.56
71.95,0.56
71.97,0.56
71.98,0.55
71.99,0.55
72.01,0.55
72.02,0.55
72.04,0.55
72.05,0.55
72.07,0.55
72.09,0.55
72.11,0.55
72.13,0.55
72.15,0.55
72.18,0.55
72.20,0.54
72.23,0.54
72.26,0.54
72.29,0.54
72.33,0.54
72.35,0.54
72.37,0.54
72.39,0.54
72.41,0.53
72.43,0.53
72.46,0.53
72.48,0.53
72.51,0.53
72.54,0.53
72.56,0.53
72.60,0.53
72.63,0.52
72.66,0.52
72.70,0.52
72.74,0.52
72.78,0.52
72.81,0.52
72.82,0.51
72.84,0.51
72.87,0.51
72.90,0.51
72.92,0.51
72.94,0.51
72.97,0.51
73.01,0.50
73.03,0.50
73.05,0.50
73.09,0.50
73.14,0.50
73.16,0.50
73.19,0.50
73.20,0.50
73.24,0.49
73.27,0.49
73.29,0.49
73.32,0.49
73.34,0.49
73.36,0.49
73.40,0.48
73.45,0.48
73.47,0.48
73.50,0.48
73.53,0.48
73.55,0.48
73.61,0.47
73.65,0.47
73.66,0.47
73.68,0.47
73.70,0.47
73.72,0.47
73.75,0.46
73.77,0.46
73.79,0.46
73.80,0.46
73.86,0.46
73.91,0.46
73.93,0.45
73.95,0.45
73.97,0.45
74.00,0.45
74.03,0.45
74.05,0.45
74.08,0.45
74.10,0.44
74.11,0.44
74.17,0.44
74.23,0.44
74.24,0.44
74.26,0.43
74.29,0.43
74.32,0.43
74.35,0.43
74.38,0.43
74.40,0.43
74.42,0.42
74.44,0.42
74.46,0.42
74.48,0.42
74.49,0.42
74.50,0.42
74.57,0.41
74.64,0.41
74.65,0.41
74.66,0.41
74.69,0.41
74.70,0.41
74.73,0.40
74.75,0.40
74.76,0.40
74.78,0.40
74.81,0.40
74.85,0.40
74.87,0.39
74.88,0.39
74.90,0.39
74.93,0.39
74.95,0.39
74.98,0.39
75.00,0.39
75.01,0.38
75.02,0.38
75.10,0.38
75.17,0.37
75.18,0.37
75.19,0.37
75.20,0.37
75.22,0.37
75.24,0.37
75.26,0.37
75.28,0.36
75.31,0.36
75.34,0.36
75.36,0.36
75.38,0.36
75.39,0.36
75.43,0.35
75.47,0.35
75.48,0.35
75.50,0.35
75.52,0.35
75.55,0.34
75.57,0.34
75.59,0.34
75.61,0.34
75.63,0.34
75.65,0.33
75.68,0.33
75.70,0.33
75.71,0.33
75.72,0.33
75.73,0.33
75.74,0.33
75.81,0.32
75.89,0.31
75.90,0.31
75.92,0.31
75.93,0.31
75.95,0.31
75.97,0.31
75.98,0.30
76.00,0.30
76.03,0.30
76.05,0.30
76.06,0.30
76.07,0.30
76.10,0.29
76.13,0.29
76.14,0.29
76.16,0.29
76.18,0.29
76.19,0.28
76.20,0.28
76.21,0.28
76.25,0.28
76.29,0.27
76.30,0.27
76.31,0.27
76.32,0.27
76.33,0.27
76.35,0.27
76.36,0.27
76.37,0.26
76.38,0.26
76.41,0.26
76.44,0.26
76.46,0.25
76.47,0.25
76.49,0.25
76.51,0.25
76.52,0.25
76.53,0.25
76.54,0.24
76.56,0.24
76.58,0.24
76.59,0.24
76.60,0.24
76.62,0.23
76.63,0.23
76.64,0.23
76.65,0.23
76.66,0.23
76.67,0.23
76.74,0.22
76.81,0.21
76.82,0.21
76.83,0.21
76.85,0.21
76.86,0.20
76.88,0.20
76.91,0.20
76.93,0.20
76.94,0.20
76.97,0.20
76.99,0.19
77.02,0.19
77.03,0.19
77.05,0.19
77.08,0.19
77.10,0.18
77.11,0.18
77.15,0.18
77.18,0.18
77.20,0.18
77.22,0.17
77.25,0.17
77.26,0.17
77.27,0.17
77.31,0.16
77.35,0.16
77.36,0.16
77.37,0.16
77.40,0.16
77.42,0.16
77.45,0.15
77.47,0.15
77.48,0.15
77.50,0.15
77.52,0.15
77.53,0.14
77.55,0.14
77.57,0.14
77.58,0.14
77.59,0.14
77.64,0.13
77.70,0.13
77.72,0.13
77.75,0.12
77.79,0.12
77.85,0.12
77.89,0.12
77.94,0.12
78.01,0.11
78.04,0.11
78.11,0.11
78.17,0.11
78.20,0.11
78.25,0.10
78.29,0.10
78.32,0.10
78.36,0.10
78.39,0.10
78.50,0.09
78.61,0.09
78.63,0.09
78.66,0.09
78.71,0.09
78.74,0.09
78.79,0.08
78.84,0.08
78.87,0.08
78.91,0.08
78.93,0.08
79.02,0.07
79.11,0.07
79.14,0.07
79.19,0.07
79.24,0.06
79.27,0.06
79.33,0.06
79.41,0.06
79.45,0.06
79.48,0.05
79.55,0.05
79.60,0.05
79.63,0.05
79.66,0.05
79.70,0.04
79.76,0.04
79.82,0.04
79.87,0.04
79.91,0.04
79.95,0.03
79.98,0.03
80.02,0.03
80.05,0.03
80.10,0.03
80.14,0.02
80.18,0.02
80.21,0.02
80.24,0.02
80.26,0.02
80.28,0.02
80.30,0.02
80.32,0.02
80.34,0.02
80.35,0.01
80.66,0.00
80.96,-0.01
80.97,-0.02
80.99,-0.02
81.00,-0.02
81.02,-0.02
81.04,-0.02
81.07,-0.02
81.09,-0.02
81.12,-0.02
81.15,-0.02
81.19,-0.03
81.24,-0.03
81.26,-0.03
81.29,-0.03
81.32,-0.03
81.35,-0.04
81.39,-0.04
81.43,-0.04
81.48,-0.04
81.53,-0.04
81.57,-0.05
81.59,-0.05
81.61,-0.05
81.65,-0.05
81.70,-0.05
81.73,-0.06
81.76,-0.06
81.82,-0.06
81.87,-0.06
81.89,-0.06
81.93,-0.07
81.97,-0.07
81.99,-0.07
82.05,-0.07
82.11,-0.08
82.13,-0.08
82.15,-0.08
82.18,-0.08
82.21,-0.08
82.25,-0.09
82.27,-0.09
82.30,-0.09
82.32,-0.09
82.34,-0.09
82.41,-0.09
82.48,-0.10
82.50,-0.10
82.52,-0.10
82.54,-0.10
82.56,-0.10
82.60,-0.11
82.61,-0.11
82.65,-0.11
82.69,-0.11
82.71,-0.11
82.75,-0.12
82.78,-0.12
82.81,-0.12
82.84,-0.12
82.86,-0.12
82.88,-0.13
82.89,-0.13
82.98,-0.13
83.07,-0.14
83.08,-0.14
83.09,-0.14
83.11,-0.14
83.14,-0.14
83.16,-0.15
83.19,-0.15
83.22,-0.15
83.23,-0.15
83.26,-0.15
83.30,-0.16
83.33,-0.16
83.35,-0.16
83.37,-0.16
83.38,-0.16
83.43,-0.16
83.48,-0.17
83.49,-0.17
83.50,-0.17
83.54,-0.17
83.56,-0.18
83.58,-0.18
83.61,-0.18
83.65,-0.18
83.67,-0.18
83.68,-0.19
83.71,-0.19
83.74,-0.19
83.75,-0.19
83.78,-0.19
83.80,-0.20
83.82,-0.20
83.84,-0.20
83.85,-0.20
83.88,-0.20
83.89,-0.20
83.91,-0.21
83.92,-0.21
83.93,-0.21
83.94,-0.21
83.95,-0.21
84.05,-0.22
84.15,-0.23
84.16,-0.23
84.17,-0.23
84.18,-0.23
84.19,-0.23
84.20,-0.23
84.22,-0.23
84.24,-0.24
84.25,-0.24
84.27,-0.24
84.29,-0.24
84.31,-0.24
84.32,-0.25
84.33,-0.25
84.34,-0.25
84.36,-0.25
84.38,-0.25
84.39,-0.58
84.40,-0.25
84.41,-0.26
84.42,-0.26
84.44,-0.26
84.47,-0.26
84.48,-0.26
84.49,-0.27
84.50,-0.27
84.52,-0.27
84.53,-0.27
84.54,-0.27
84.55,-0.27
84.57,-0.56
84.58,-0.56
84.58,-0.28
84.59,-0.56
84.60,-0.55
84.61,-0.55
84.62,-0.55
84.62,-0.28
84.63,-0.55
84.63,-0.28
84.64,-0.55
84.64,-0.29
84.65,-0.55
84.65,-0.29
84.66,-0.55
84.67,-0.55
84.67,-0.29
84.68,-0.54
84.68,-0.29
84.69,-0.54
84.70,-0.54
84.70,-0.29
84.71,-0.54
84.72,-0.54
84.72,-0.30
84.73,-0.54
84.73,-0.30
84.74,-0.54
84.74,-0.30
84.75,-0.53
84.76,-0.53
84.76,-0.30
84.77,-0.53
84.77,-0.30
84.78,-0.53
84.78,-0.31
84.79,-0.53
84.79,-0.31
84.80,-0.53
84.80,-0.31
84.81,-0.53
84.81,-0.31
84.82,-0.52
84.82,-0.31
84.83,-0.52
84.84,-0.52
84.85,-0.52
84.86,-0.52
84.86,-0.32
84.87,-0.52
84.88,-0.51
84.89,-0.51
84.89,-0.33
84.90,-0.51
84.90,-0.33
84.91,-0.51
84.91,-0.33
84.92,-0.51
84.92,-0.33
84.93,-0.50
84.93,-0.33
84.94,-0.50
84.94,-0.34
84.95,-0.50
84.95,-0.34
84.96,-0.50
84.96,-0.34
84.97,-0.50
84.97,-0.34
84.98,-0.49
84.98,-0.35
84.99,-0.49
84.99,-0.35
85.00,-0.49
85.00,-0.35
85.01,-0.49
85.01,-0.35
85.02,-0.48
85.02,-0.36
85.03,-0.48
85.03,-0.36
85.04,-0.48
85.04,-0.36
85.05,-0.48
85.05,-0.37
85.05,-0.36
85.06,-0.47
85.06,-0.37
85.07,-0.47
85.07,-0.37
85.08,-0.46
85.08,-0.38
85.09,-0.46
85.10,-0.46
85.10,-0.45
85.10,-0.39
85.10,-0.38
85.11,-0.45
85.11,-0.39
85.12,-0.45
85.12,-0.44
85.12,-0.40
85.12,-0.39
85.13,-0.44
85.13,-0.43
85.13,-0.42
85.13,-0.41
85.13,-0.40


==> data/slices_230_5step_slice3_cond2.txt <==
16.90,-0.60
16.91,-0.60
16.92,-0.60
16.93,-0.60
16.94,-0.60
16.95,-0.60
16.96,-0.61
16.97,-0.61
16.98,-0.61
16.99,-0.61
17.00,-0.61
17.01,-0.61
17.02,-0.61
17.04,-0.62
17.05,-0.62
17.06,-0.62
17.07,-0.62
17.08,-0.62
17.09,-0.62
17.10,-0.62
17.11,-0.62
17.12,-0.63
17.13,-0.63
17.14,-0.63
17.15,-0.63
17.16,-0.63
17.18,-0.63
17.19,-0.64
17.20,-0.64
17.21,-0.64
17.22,-0.64
17.23,-0.64
17.24,-0.64
17.25,-0.64
17.26,-0.65
17.27,-0.65
17.28,-0.65
17.29,-0.65
17.30,-0.65
17.32,-0.65
17.33,-0.65
17.34,-0.66
17.35,-0.66
17.37,-0.66
17.38,-0.66
17.39,-0.66
17.40,-0.66
17.42,-0.67
17.43,-0.67
17.44,-0.67
17.45,-0.67
17.46,-0.67
17.47,-0.67
17.49,-0.68
17.51,-0.68
17.52,-0.68
17.53,-0.68
17.54,-0.68
17.55,-0.68
17.56,-0.68
17.57,-0.69
17.59,-0.69
17.61,-0.69
17.62,-0.69
17.63,-0.69
17.64,-0.70
17.66,-0.70
17.68,-0.70
17.69,-0.70
17.71,-0.70
17.73,-0.71
17.74,-0.71
17.75,-0.71
17.76,-0.71
17.77,-0.71
17.79,-0.71
17.80,-0.72
17.81,-0.72
17.82,-0.72
17.83,-0.72
17.84,-0.72
17.85,-0.72
17.87,-0.73
17.90,-0.73
17.91,-0.73
17.92,-0.73
17.93,-0.73
17.94,-0.73
17.95,-0.74
17.96,-0.74
17.98,-0.74
18.00,-0.74
18.01,-0.74
18.02,-0.74
18.03,-0.75
18.04,-0.75
18.05,-0.75
18.06,-0.75
18.07,-0.75
18.10,-0.76
18.14,-0.76
18.15,-0.76
18.16,-0.76
18.17,-0.76
18.18,-0.77
18.19,-0.77
18.20,-0.77
18.22,-0.77
18.23,-0.77
18.24,-0.77
18.26,-0.78
18.28,-0.78
18.29,-0.78
18.30,-0.78
18.32,-0.78
18.33,-0.79
18.34,-0.79
18.35,-0.79
18.36,-0.79
18.37,-0.79
18.38,-0.79
18.39,-0.79
18.40,-0.79
18.41,-0.80
18.45,-0.80
18.49,-0.81
18.50,-0.81
18.51,-0.81
18.52,-0.81
18.53,-0.81
18.54,-0.81
18.55,-0.81
18.57,-0.82
18.58,-0.82
18.59,-0.82
18.61,-0.82
18.62,-0.82
18.63,-0.82
18.64,-0.83
18.65,-0.83
18.66,-0.83
18.67,-0.83
18.70,-0.83
18.72,-0.84
18.72,-0.83
18.73,-0.84
18.74,-0.84
18.75,-0.84
18.76,-0.84
18.77,-0.84
18.78,-0.84
18.80,-0.84
18.81,-0.85
18.82,-0.85
18.83,-0.85
18.85,-0.85
18.86,-0.85
18.87,-0.85
18.88,-0.86
18.89,-0.86
18.90,-0.86
18.91,-0.86
18.92,-0.86
18.93,-0.86
18.94,-0.86
18.95,-0.86
18.96,-0.87
18.97,-0.87
19.02,-0.87
19.07,-0.88
19.08,-0.88
19.09,-0.88
19.10,-0.88
19.11,-0.88
19.12,-0.89
19.12,-0.88
19.13,-0.89
19.14,-0.89
19.15,-0.89
19.16,-0.89
19.17,-0.89
19.18,-0.89
19.19,-0.89
19.20,-0.90
19.22,-0.90
19.24,-0.90
19.25,-0.90
19.27,-0.90
19.28,-0.90
19.30,-0.91
19.31,-0.91
19.32,-0.91
19.33,-0.91
19.34,-0.91
19.36,-0.91
19.37,-0.92
19.39,-0.92
19.40,-0.92
19.41,-0.92
19.42,-0.92
19.43,-0.92
19.46,-0.93
19.49,-0.93
19.50,-0.93
19.51,-0.93
19.52,-0.94
19.53,-0.94
19.54,-0.94
19.55,-0.94
19.56,-0.94
19.57,-0.94
19.58,-0.94
19.59,-0.94
19.60,-0.94
19.61,-0.95
19.64,-0.95
19.66,-0.95
19.67,-0.95
19.68,-0.95
19.69,-0.96
19.70,-0.96
19.71,-0.96
19.72,-0.96
19.73,-0.96
19.75,-0.96
19.76,-0.96
19.77,-0.97
19.78,-0.97
19.79,-0.97
19.81,-0.97
19.82,-0.97
19.84,-0.97
19.85,-0.98
19.85,-0.97
19.86,-0.98
19.87,-0.98
19.88,-0.98
19.89,-0.98
19.90,-0.98
19.91,-0.98
19.92,-0.98
19.93,-0.99
19.93,-0.98
19.94,-0.99
19.95,-0.99
19.96,-0.99
19.97,-0.99
19.98,-0.99
19.99,-0.99
20.00,-0.99
20.06,-1.00
20.12,-1.01
20.13,-1.01
20.14,-1.01
20.15,-1.01
20.16,-1.01
20.17,-1.01
20.18,-1.01
20.19,-1.02
20.20,-1.02
20.21,-1.02
20.22,-1.02
20.23,-1.02
20.24,-1.02
20.25,-1.02
20.26,-1.02
20.27,-1.02
20.28,-1.03
20.29,-1.03
20.31,-1.03
20.32,-1.03
20.33,-1.03
20.34,-1.03
20.36,-1.03
20.38,-1.04
20.39,-1.04
20.40,-1.04
20.41,-1.04
20.43,-1.04
20.45,-1.04
20.46,-1.04
20.48,-1.04
20.49,-1.04
20.50,-1.04
20.54,-1.04
20.58,-1.05
20.59,-1.05
20.60,-1.05
20.61,-1.05
20.63,-1.05
20.65,-1.05
20.66,-1.05
20.68,-1.05
20.71,-1.05
20.72,-1.05
20.74,-1.05
20.76,-1.05
20.77,-1.05
20.79,-1.06
20.81,-1.06
20.82,-1.06
20.88,-1.06
20.94,-1.06
20.95,-1.06
20.97,-1.06
20.99,-1.06
21.00,-1.06
21.01,-1.07
21.04,-1.07
21.06,-1.07
21.09,-1.07
21.11,-1.07
21.13,-1.07
21.14,-1.07
21.15,-1.07
21.18,-1.07
21.21,-1.07
21.22,-1.07
21.23,-1.07
21.26,-1.08
21.28,-1.08
21.29,-1.08
21.31,-1.08
21.34,-1.08
21.35,-1.08
21.37,-1.08
21.39,-1.08
21.40,-1.08
21.41,-1.08
21.43,-1.08
21.45,-1.08
21.47,-1.08
21.48,-1.08
21.49,-1.08
21.51,-1.09
21.53,-1.09
21.54,-1.09
21.55,-1.09
21.56,-1.09
21.57,-1.09
21.66,-1.09
21.75,-1.09
21.76,-1.09
21.77,-1.10
21.78,-1.10
21.79,-1.10
21.81,-1.10
21.83,-1.10
21.84,-1.10
21.86,-1.10
21.87,-1.10
21.89,-1.10
21.91,-1.10
21.92,-1.10
21.93,-1.10
21.95,-1.10
21.97,-1.10
21.98,-1.10
22.00,-1.10
22.01,-1.10
22.03,-1.10
22.06,-1.11
22.07,-1.11
22.08,-1.11
22.10,-1.11
22.11,-1.11
22.12,-1.11
22.14,-1.11
22.15,-1.11
22.19,-1.11
22.23,-1.11
22.25,-1.11
22.26,-1.11
22.27,-1.11
22.29,-1.11
22.30,-1.11
22.33,-1.11
22.35,-1.11
22.36,-1.11
22.37,-1.12
22.39,-1.12
22.41,-1.12
22.43,-1.12
22.44,-1.12
22.45,-1.12
22.47,-1.12
22.48,-1.12
22.49,-1.12
22.50,-1.12
22.56,-1.12
22.62,-1.12
22.63,-1.12
22.64,-1.12
22.65,-1.12
22.67,-1.12
22.69,-1.12
22.70,-1.12
22.72,-1.13
22.74,-1.13
22.76,-1.13
22.78,-1.13
22.80,-1.13
22.81,-1.13
22.82,-1.13
22.85,-1.13
22.87,-1.13
22.88,-1.13
22.90,-1.13
22.91,-1.13
22.93,-1.13
22.95,-1.13
22.96,-1.13
22.98,-1.13
23.00,-1.13
23.01,-1.13
23.02,-1.13
23.07,-1.13
23.11,-1.13
23.12,-1.14
23.13,-1.14
23.14,-1.14
23.16,-1.14
23.17,-1.14
23.19,-1.14
23.20,-1.14
23.21,-1.14
23.22,-1.14
23.24,-1.14
23.26,-1.14
23.27,-1.14
23.28,-1.14
23.29,-1.14
23.30,-1.14
23.31,-1.14
23.33,-1.14
23.34,-1.14
23.38,-1.14
23.42,-1.14
23.43,-1.14
23.44,-1.14
23.45,-1.14
23.46,-1.14
23.48,-1.14
23.50,-1.14
23.52,-1.14
23.53,-1.14
23.55,-1.14
23.56,-1.14
23.57,-1.14
23.60,-1.14
23.63,-1.15
23.64,-1.15
23.66,-1.15
23.67,-1.15
23.68,-1.15
23.70,-1.15
23.71,-1.15
23.72,-1.15
23.73,-1.15
23.76,-1.15
23.78,-1.15
23.79,-1.15
23.80,-1.15
23.81,-1.15
23.82,-1.15
23.83,-1.15
23.84,-1.15
23.85,-1.15
23.88,-1.15
23.90,-1.15
23.91,-1.15
23.92,-1.15
23.94,-1.15
23.95,-1.15
23.97,-1.15
23.99,-1.15
24.00,-1.15
24.01,-1.15
24.02,-1.15
24.03,-1.15
24.04,-1.15
24.06,-1.15
24.07,-1.15
24.08,-1.15
24.09,-1.15
24.11,-1.15
24.12,-1.15
24.13,-1.15
24.14,-1.15
24.16,-1.15
24.17,-1.15
24.18,-1.15
24.19,-1.15
24.20,-1.15
24.21,-1.15
24.22,-1.15
24.23,-1.15
24.24,-1.15
24.26,-1.15
24.27,-1.15
24.29,-1.15
24.31,-1.15
24.32,-1.15
24.34,-1.15
24.36,-1.15
24.38,-1.15
24.40,-1.15
24.41,-1.15
24.43,-1.15
24.45,-1.15
24.46,-1.15
24.48,-1.15
24.49,-1.15
24.50,-1.15
24.53,-1.15
24.55,-1.15
24.57,-1.15
24.59,-1.15
24.61,-1.15
24.62,-1.15
24.64,-1.15
24.65,-1.15
24.67,-1.15
24.68,-1.15
24.69,-1.15
24.70,-1.15
24.71,-1.15
24.72,-1.15
24.73,-1.15
24.74,-1.15
24.75,-1.15
24.76,-1.15
24.77,-1.15
24.78,-1.15
24.79,-1.15
25.07,-1.15
25.36,-1.15
25.37,-1.15
25.38,-1.15
25.39,-1.15
25.40,-1.15
25.41,-1.15
25.42,-1.15
25.43,-1.15
25.44,-1.15
25.45,-1.15
25.46,-1.15
25.48,-1.15
25.49,-1.15
25.50,-1.15
25.52,-1.15
25.53,-1.15
25.55,-1.15
25.57,-1.15
25.59,-1.15
25.61,-1.15
25.64,-1.15
25.65,-1.15
25.66,-1.15
25.68,-1.15
25.69,-1.15
25.71,-1.15
25.72,-1.15
25.74,-1.15
25.76,-1.15
25.78,-1.15
25.79,-1.15
25.82,-1.15
25.84,-1.15
25.86,-1.15
25.89,-1.15
25.91,-1.15
25.94,-1.15
25.96,-1.15
25.97,-1.15
25.98,-1.15
26.01,-1.15
26.03,-1.15
26.04,-1.15
26.05,-1.15
26.08,-1.15
26.11,-1.15
26.12,-1.15
26.13,-1.15
26.16,-1.15
26.20,-1.15
26.21,-1.15
26.23,-1.15
26.24,-1.15
26.27,-1.15
26.30,-1.15
26.32,-1.15
26.35,-1.15
26.36,-1.15
26.39,-1.15
26.42,-1.15
26.44,-1.15
26.46,-1.15
26.49,-1.15
26.50,-1.15
26.54,-1.15
26.57,-1.15
26.58,-1.15
26.60,-1.15
26.61,-1.15
26.63,-1.15
26.65,-1.15
26.66,-1.15
26.68,-1.15
26.69,-1.15
26.73,-1.15
26.77,-1.15
26.78,-1.15
26.80,-1.15
26.82,-1.15
26.84,-1.15
26.87,-1.15
26.88,-1.15
26.91,-1.15
26.92,-1.15
26.93,-1.15
26.97,-1.14
27.02,-1.14
27.03,-1.14
27.05,-1.14
27.07,-1.14
27.09,-1.14
27.13,-1.14
27.15,-1.14
27.16,-1.14
27.18,-1.14
27.20,-1.14
27.21,-1.14
27.23,-1.14
27.24,-1.14
27.25,-1.14
27.30,-1.14
27.36,-1.14
27.37,-1.14
27.38,-1.14
27.40,-1.14
27.42,-1.14
27.44,-1.14
27.46,-1.14
27.47,-1.14
27.48,-1.14
27.51,-1.14
27.55,-1.14
27.56,-1.14
27.57,-1.14
27.59,-1.14
27.62,-1.14
27.63,-1.14
27.66,-1.14
27.68,-1.14
27.69,-1.14
27.70,-1.13
27.77,-1.13
27.83,-1.13
27.84,-1.13
27.85,-1.13
27.86,-1.13
27.88,-1.13
27.90,-1.13
27.91,-1.13
27.93,-1.13
27.96,-1.13
27.99,-1.13
28.01,-1.13
28.03,-1.13
28.04,-1.13
28.08,-1.13
28.11,-1.13
28.13,-1.13
28.15,-1.13
28.16,-1.13
28.19,-1.13
28.22,-1.13
28.23,-1.13
28.26,-1.13
28.28,-1.12
28.30,-1.12
28.32,-1.12
28.34,-1.12
28.36,-1.12
28.37,-1.12
28.38,-1.12
28.39,-1.12
28.46,-1.12
28.54,-1.12
28.55,-1.12
28.56,-1.12
28.58,-1.12
28.59,-1.12
28.61,-1.12
28.63,-1.12
28.65,-1.12
28.67,-1.12
28.70,-1.12
28.72,-1.12
28.73,-1.11
28.75,-1.11
28.78,-1.11
28.81,-1.11
28.82,-1.11
28.85,-1.11
28.87,-1.11
28.88,-1.11
28.90,-1.11
28.91,-1.11
28.96,-1.11
29.00,-1.11
29.01,-1.11
29.02,-1.11
29.04,-1.11
29.06,-1.11
29.08,-1.11
29.10,-1.11
29.11,-1.11
29.12,-1.11
29.16,-1.10
29.19,-1.10
29.20,-1.10
29.22,-1.10
29.23,-1.10
29.26,-1.10
29.29,-1.10
29.30,-1.10
29.31,-1.10
29.33,-1.10
29.36,-1.10
29.38,-1.10
29.39,-1.10
29.41,-1.10
29.43,-1.10
29.45,-1.10
29.47,-1.10
29.48,-1.10
29.49,-1.09
29.50,-1.09
29.51,-1.09
29.62,-1.09
29.72,-1.09
29.73,-1.09
29.74,-1.09
29.75,-1.09
29.76,-1.09
29.77,-1.09
29.79,-1.09
29.81,-1.08
29.83,-1.08
29.84,-1.08
29.86,-1.08
29.88,-1.08
29.91,-1.08
29.92,-1.08
29.94,-1.08
29.96,-1.08
29.98,-1.08
29.99,-1.08
30.03,-1.08
30.06,-1.08
30.07,-1.08
30.09,-1.08
30.12,-1.07
30.13,-1.07
30.14,-1.07
30.18,-1.07
30.22,-1.07
30.23,-1.07
30.24,-1.07
30.26,-1.07
30.28,-1.07
30.31,-1.07
30.33,-1.07
30.34,-1.07
30.38,-1.07
30.42,-1.06
30.44,-1.06
30.48,-1.06
30.50,-1.06
30.52,-1.06
30.53,-1.06
30.64,-1.06
30.75,-1.06
30.77,-1.06
30.79,-1.06
30.82,-1.06
30.86,-1.05
30.88,-1.05
30.92,-1.05
30.96,-1.05
30.98,-1.05
31.03,-1.05
31.08,-1.05
31.09,-1.05
31.13,-1.05
31.16,-1.05
31.18,-1.05
31.21,-1.05
31.22,-1.05
31.31,-1.04
31.38,-1.04
31.40,-1.04
31.42,-1.04
31.45,-1.04
31.48,-1.04
31.51,-1.04
31.55,-1.04
31.57,-1.04
31.60,-1.04
31.61,-1.04
31.67,-1.03
31.74,-1.03
31.76,-1.03
31.80,-1.03
31.84,-1.03
31.86,-1.03
31.91,-1.03
31.97,-1.03
31.99,-1.03
32.02,-1.03
32.07,-1.02
32.12,-1.02
32.15,-1.02
32.18,-1.02
32.22,-1.02
32.29,-1.02
32.35,-1.02
32.40,-1.02
32.44,-1.02
32.48,-1.02
32.52,-1.02
32.55,-1.01
32.58,-1.01
32.64,-1.01
32.68,-1.01
32.72,-1.01
32.76,-1.01
32.79,-1.01
32.81,-1.01
32.84,-1.01
32.86,-1.01
32.88,-1.01
32.89,-1.01
32.91,-1.01
33.25,-1.00
33.59,-0.99
33.61,-0.99
33.62,-0.99
33.64,-0.99
33.66,-0.99
33.69,-0.99
33.71,-0.99
33.74,-0.99
33.78,-0.99
33.82,-0.99
33.86,-0.99
33.91,-0.99
33.94,-0.98
33.98,-0.98
34.01,-0.98
34.05,-0.98
34.10,-0.98
34.15,-0.98
34.20,-0.98
34.26,-0.98
34.31,-0.98
34.34,-0.98
34.36,-0.97
34.42,-0.97
34.48,-0.97
34.52,-0.97
34.55,-0.97
34.63,-0.97
34.69,-0.97
34.72,-0.97
34.77,-0.97
34.82,-0.96
34.84,-0.96
34.93,-0.96
35.01,-0.96
35.03,-0.96
35.06,-0.96
35.09,-0.96
35.14,-0.96
35.19,-0.95
35.22,-0.95
35.26,-0.95
35.29,-0.95
35.31,-0.95
35.40,-0.95
35.51,-0.95
35.53,-0.95
35.56,-0.94
35.59,-0.94
35.62,-0.94
35.67,-0.94
35.69,-0.94
35.75,-0.94
35.81,-0.94
35.84,-0.94
35.89,-0.94
35.94,-0.94
35.97,-0.93
36.02,-0.93
36.06,-0.93
36.08,-0.93
36.10,-0.93
36.24,-0.93
36.37,-0.92
36.39,-0.92
36.41,-0.92
36.44,-0.92
36.49,-0.92
36.52,-0.92
36.56,-0.92
36.61,-0.92
36.63,-0.92
36.68,-0.91
36.74,-0.91
36.78,-0.91
36.83,-0.91
36.85,-0.91
36.87,-0.91
36.95,-0.91
37.03,-0.90
37.05,-0.90
37.08,-0.90
37.14,-0.90
37.21,-0.90
37.24,-0.90
37.33,-0.90
37.44,-0.90
37.48,-0.90
37.53,-0.89
37.60,-0.89
37.67,-0.89
37.70,-0.89
37.78,-0.89
37.84,-0.89
37.90,-0.89
37.94,-0.89
37.99,-0.88
38.05,-0.88
38.11,-0.88
38.15,-0.88
38.19,-0.88
38.22,-0.88
38.25,-0.88
38.27,-0.88
38.58,-0.87
38.89,-0.87
38.91,-0.87
38.94,-0.87
38.97,-0.86
39.01,-0.86
39.06,-0.86
39.11,-0.86
39.19,-0.86
39.23,-0.86
39.28,-0.86
39.34,-0.86
39.41,-0.86
39.47,-0.85
39.50,-0.85
39.53,-0.85
39.61,-0.85
39.69,-0.85
39.74,-0.85
39.79,-0.85
39.82,-0.85
39.91,-0.84
40.02,-0.84
40.06,-0.84
40.09,-0.84
40.14,-0.84
40.20,-0.84
40.24,-0.84
40.29,-0.84
40.32,-0.84
40.35,-0.83
40.47,-0.83
40.61,-0.83
40.64,-0.83
40.69,-0.83
40.73,-0.83
40.78,-0.83
40.85,-0.82
40.88,-0.82
40.97,-0.82
41.06,-0.82
41.10,-0.82
41.14,-0.82
41.20,-0.82
41.28,-0.81
41.34,-0.81
41.38,-0.81
41.42,-0.81
41.48,-0.81
41.53,-0.81
41.56,-0.81
41.59,-0.81
41.61,-0.81
41.83,-0.80
42.04,-0.80
42.06,-0.80
42.08,-0.79
42.11,-0.79
42.15,-0.79
42.20,-0.79
42.28,-0.79
42.32,-0.79
42.38,-0.79
42.45,-0.79
42.48,-0.79
42.54,-0.78
42.63,-0.78
42.67,-0.78
42.73,-0.78
42.76,-0.78
42.86,-0.78
42.95,-0.77
42.98,-0.77
43.03,-0.77
43.07,-0.77
43.14,-0.77
43.22,-0.77
43.28,-0.77
43.32,-0.76
43.36,-0.76
43.41,-0.76
43.44,-0.76
43.47,-0.76
43.49,-0.76
43.65,-0.76
43.82,-0.75
43.85,-0.75
43.88,-0.75
43.92,-0.75
43.99,-0.75
44.03,-0.75
44.09,-0.74
44.14,-0.74
44.17,-0.74
44.20,-0.74
44.29,-0.74
44.37,-0.74
44.40,-0.74
44.43,-0.74
44.47,-0.73
44.52,-0.73
44.56,-0.73
44.61,-0.73
44.64,-0.73
44.67,-0.73
44.80,-0.73
44.94,-0.72
44.96,-0.72
44.99,-0.72
45.03,-0.72
45.06,-0.72
45.10,-0.72
45.15,-0.72
45.18,-0.72
45.23,-0.71
45.31,-0.71
45.36,-0.71
45.42,-0.71
45.46,-0.71
45.48,-0.71
45.60,-0.70
45.71,-0.70
45.73,-0.70
45.76,-0.70
45.81,-0.70
45.85,-0.70
45.91,-0.70
45.96,-0.69
46.00,-0.69
46.04,-0.69
46.07,-0.69
46.17,-0.69
46.27,-0.69
46.29,-0.68
46.33,-0.68
46.36,-0.68
46.41,-0.68
46.45,-0.68
46.48,-0.68
46.51,-0.68
46.53,-0.68
46.61,-0.68
46.71,-0.67
46.74,-0.67
46.79,-0.67
46.85,-0.67
46.88,-0.67
46.96,-0.67
47.03,-0.66
47.06,-0.66
47.10,-0.66
47.15,-0.66
47.17,-0.66
47.24,-0.66
47.30,-0.66
47.32,-0.66
47.35,-0.65
47.39,-0.65
47.46,-0.65
47.53,-0.65
47.56,-0.65
47.59,-0.65
47.66,-0.65
47.71,-0.64
47.74,-0.64
47.77,-0.64
47.82,-0.64
47.87,-0.64
47.89,-0.64
47.91,-0.64
47.96,-0.64
48.02,-0.63
48.08,-0.63
48.13,-0.63
48.19,-0.63
48.23,-0.63
48.28,-0.63
48.32,-0.62
48.36,-0.62
48.40,-0.62
48.44,-0.62
48.47,-0.62
48.51,-0.62
48.54,-0.62
48.57,-0.62
48.60,-0.62
48.62,-0.62
48.67,-0.61
48.72,-0.61
48.76,-0.61
48.80,-0.61
48.84,-0.61
48.87,-0.61
48.91,-0.61
48.94,-0.61
48.96,-0.60
48.99,-0.60
49.01,-0.60
49.04,-0.60
49.06,-0.60
49.08,-0.60
49.10,-0.60
49.12,-0.60
49.14,-0.60
49.15,-0.60
49.17,-0.60
49.18,-0.60
49.20,-0.60
49.21,-0.60
49.80,-0.58
50.39,-0.56
50.40,-0.56
50.42,-0.56
50.43,-0.56
50.45,-0.56
50.46,-0.56
50.48,-0.55
50.50,-0.55
50.52,-0.55
50.54,-0.55
50.56,-0.55
50.58,-0.55
50.60,-0.55
50.63,-0.55
50.65,-0.55
50.68,-0.55
50.71,-0.55
50.75,-0.55
50.78,-0.54
50.82,-0.54
50.86,-0.54
50.90,-0.54
50.95,-0.54
50.98,-0.54
51.00,-0.54
51.03,-0.54
51.06,-0.53
51.09,-0.53
51.12,-0.53
51.16,-0.53
51.19,-0.53
51.23,-0.53
51.27,-0.53
51.31,-0.53
51.36,-0.52
51.41,-0.52
51.46,-0.52
51.51,-0.52
51.57,-0.52
51.61,-0.52
51.63,-0.51
51.65,-0.51
51.69,-0.51
51.74,-0.51
51.76,-0.51
51.79,-0.51
51.84,-0.51
51.89,-0.50
51.92,-0.50
51.95,-0.50
52.01,-0.50
52.07,-0.50
52.11,-0.50
52.14,-0.50
52.16,-0.50
52.21,-0.49
52.27,-0.49
52.29,-0.49
52.33,-0.49
52.37,-0.49
52.39,-0.49
52.45,-0.48
52.52,-0.48
52.55,-0.48
52.60,-0.48
52.65,-0.48
52.67,-0.48
52.75,-0.47
52.82,-0.47
52.84,-0.47
52.86,-0.47
52.89,-0.47
52.92,-0.47
52.96,-0.46
52.99,-0.46
53.02,-0.46
53.04,-0.46
53.12,-0.46
53.21,-0.46
53.23,-0.45
53.26,-0.45
53.30,-0.45
53.34,-0.45
53.39,-0.45
53.42,-0.45
53.46,-0.45
53.49,-0.44
53.51,-0.44
53.59,-0.44
53.69,-0.44
53.71,-0.44
53.73,-0.43
53.78,-0.43
53.82,-0.43
53.89,-0.43
53.93,-0.43
53.95,-0.43
53.99,-0.42
54.02,-0.42
54.05,-0.42
54.08,-0.42
54.10,-0.42
54.12,-0.42
54.22,-0.41
54.33,-0.41
54.35,-0.41
54.37,-0.41
54.41,-0.41
54.44,-0.41
54.48,-0.40
54.52,-0.40
54.54,-0.40
54.56,-0.40
54.62,-0.40
54.68,-0.40
54.71,-0.39
54.73,-0.39
54.77,-0.39
54.81,-0.39
54.85,-0.39
54.90,-0.39
54.93,-0.39
54.95,-0.38
54.97,-0.38
55.10,-0.38
55.21,-0.37
55.23,-0.37
55.25,-0.37
55.28,-0.37
55.31,-0.37
55.34,-0.37
55.37,-0.37
55.41,-0.36
55.47,-0.36
55.52,-0.36
55.55,-0.36
55.58,-0.36
55.60,-0.36
55.67,-0.35
55.74,-0.35
55.76,-0.35
55.80,-0.35
55.83,-0.35
55.89,-0.34
55.94,-0.34
55.95,-0.34
56.00,-0.34
56.04,-0.34
56.08,-0.33
56.12,-0.33
56.16,-0.33
56.19,-0.33
56.21,-0.33
56.22,-0.33
56.24,-0.33
56.38,-0.32
56.52,-0.31
56.54,-0.31
56.56,-0.31
56.58,-0.31
56.61,-0.31
56.65,-0.31
56.68,-0.31
56.71,-0.30
56.75,-0.30
56.79,-0.30
56.84,-0.30
56.86,-0.30
56.88,-0.30
56.95,-0.29
57.00,-0.29
57.02,-0.29
57.07,-0.29
57.10,-0.29
57.12,-0.28
57.16,-0.28
57.17,-0.28
57.26,-0.28
57.34,-0.27
57.36,-0.27
57.38,-0.27
57.41,-0.27
57.43,-0.27
57.47,-0.27
57.50,-0.27
57.52,-0.26
57.55,-0.26
57.61,-0.26
57.67,-0.26
57.68,-0.26
57.72,-0.25
57.74,-0.25
57.80,-0.25
57.84,-0.25
57.86,-0.25
57.88,-0.25
57.91,-0.24
57.95,-0.24
57.99,-0.24
58.02,-0.24
58.04,-0.24
58.09,-0.23
58.12,-0.23
58.15,-0.23
58.17,-0.23
58.19,-0.23
58.20,-0.23
58.22,-0.23
58.40,-0.22
58.57,-0.21
58.59,-0.21
58.60,-0.21
58.62,-0.21
58.64,-0.21
58.66,-0.20
58.69,-0.20
58.73,-0.20
58.75,-0.20
58.78,-0.20
58.81,-0.20
58.85,-0.19
58.89,-0.19
58.91,-0.19
58.94,-0.19
58.98,-0.19
59.00,-0.18
59.03,-0.18
59.09,-0.18
59.13,-0.18
59.15,-0.18
59.19,-0.17
59.23,-0.17
59.26,-0.17
59.27,-0.17
59.33,-0.16
59.40,-0.16
59.41,-0.16
59.43,-0.16
59.46,-0.16
59.49,-0.16
59.54,-0.15
59.58,-0.15
59.60,-0.15
59.63,-0.15
59.66,-0.15
59.68,-0.14
59.72,-0.14
59.74,-0.14
59.76,-0.14
59.77,-0.14
59.87,-0.13
59.97,-0.13
59.98,-0.13
60.00,-0.12
60.02,-0.12
60.06,-0.12
60.08,-0.12
60.11,-0.12
60.15,-0.11
60.17,-0.11
60.21,-0.11
60.25,-0.11
60.26,-0.11
60.30,-0.10
60.32,-0.10
60.34,-0.10
60.36,-0.10
60.38,-0.10
60.45,-0.09
60.51,-0.09
60.52,-0.09
60.54,-0.09
60.57,-0.09
60.59,-0.09
60.62,-0.08
60.65,-0.08
60.67,-0.08
60.69,-0.08
60.70,-0.08
60.75,-0.07
60.81,-0.07
60.83,-0.07
60.86,-0.07
60.89,-0.06
60.90,-0.06
60.94,-0.06
60.99,-0.06
61.01,-0.06
61.03,-0.05
61.07,-0.05
61.11,-0.05
61.12,-0.05
61.14,-0.05
61.17,-0.04
61.20,-0.04
61.24,-0.04
61.26,-0.04
61.29,-0.04
61.31,-0.03
61.33,-0.03
61.35,-0.03
61.37,-0.03
61.40,-0.03
61.43,-0.02
61.45,-0.02
61.47,-0.02
61.49,-0.02
61.50,-0.02
61.51,-0.02
61.53,-0.02
61.54,-0.02
61.55,-0.02
61.55,-0.01
61.74,0.00
61.92,0.01
61.93,0.02
61.94,0.02
61.95,0.02
61.96,0.02
61.97,0.02
61.98,0.02
62.00,0.02
62.02,0.02
62.04,0.02
62.06,0.03
62.09,0.03
62.10,0.03
62.12,0.03
62.14,0.03
62.16,0.04
62.18,0.04
62.20,0.04
62.23,0.04
62.26,0.04
62.29,0.05
62.30,0.05
62.31,0.05
62.34,0.05
62.37,0.05
62.38,0.06
62.40,0.06
62.44,0.06
62.47,0.06
62.48,0.06
62.50,0.07
62.53,0.07
62.54,0.07
62.58,0.07
62.62,0.08
62.64,0.08
62.65,0.08
62.67,0.08
62.70,0.09
62.71,0.09
62.73,0.09
62.74,0.09
62.75,0.09
62.79,0.09
62.84,0.10
62.85,0.10
62.86,0.10
62.87,0.10
62.89,0.10
62.91,0.11
62.92,0.11
62.94,0.11
62.97,0.11
62.98,0.11
63.00,0.12
63.02,0.12
63.03,0.12
63.05,0.12
63.07,0.12
63.08,0.13
63.09,0.13
63.14,0.13
63.19,0.14
63.20,0.14
63.21,0.14
63.22,0.14
63.24,0.14
63.25,0.15
63.26,0.15
63.28,0.15
63.29,0.15
63.31,0.15
63.33,0.16
63.35,0.16
63.37,0.16
63.38,0.16
63.41,0.16
63.44,0.17
63.45,0.17
63.46,0.17
63.48,0.17
63.49,0.18
63.50,0.18
63.52,0.18
63.55,0.18
63.56,0.18
63.57,0.19
63.58,0.19
63.60,0.19
63.61,0.19
63.62,0.19
63.64,0.20
63.65,0.20
63.66,0.20
63.67,0.20
63.68,0.20
63.69,0.20
63.70,0.21
63.71,0.21
63.72,0.21
63.73,0.21
63.79,0.22
63.85,0.23
63.86,0.23
63.87,0.23
63.88,0.23
63.89,0.23
63.91,0.24
63.92,0.24
63.93,0.24
63.95,0.24
63.96,0.25
63.97,0.25
63.98,0.25
64.00,0.25
64.01,0.26
64.02,0.26
64.03,0.26
64.05,0.26
64.06,0.27
64.07,0.27
64.08,0.27
64.09,0.27
64.10,0.27
64.12,0.28
64.14,0.28
64.15,0.28
64.15,0.29
64.16,0.29
64.17,0.29
64.18,0.29
64.19,0.29
64.20,0.30
64.21,0.30
64.22,0.30
64.23,0.30
64.26,0.30
64.28,0.31
64.30,0.31
64.33,0.31
64.36,0.31
64.40,0.31
64.42,0.31
64.44,0.31
64.65,0.32
64.84,0.33
64.86,0.33
64.88,0.33
64.91,0.33
64.95,0.33
64.99,0.33
65.06,0.33
65.10,0.34
65.15,0.34
65.22,0.34
65.25,0.34
65.31,0.34
65.38,0.35
65.42,0.35
65.47,0.35
65.50,0.35
65.59,0.35
65.68,0.36
65.71,0.36
65.75,0.36
65.79,0.36
65.85,0.36
65.92,0.36
65.97,0.37
66.01,0.37
66.05,0.37
66.09,0.37
66.12,0.37
66.15,0.37
66.17,0.37
66.31,0.38
66.47,0.38
66.49,0.38
66.52,0.39
66.56,0.39
66.61,0.39
66.65,0.39
66.70,0.39
66.75,0.39
66.78,0.39
66.81,0.40
66.88,0.40
66.95,0.40
66.98,0.40
67.00,0.40
67.04,0.40
67.09,0.41
67.12,0.41
67.16,0.41
67.19,0.41
67.22,0.41
67.34,0.41
67.45,0.42
67.47,0.42
67.50,0.42
67.53,0.42
67.56,0.42
67.59,0.42
67.64,0.43
67.66,0.43
67.71,0.43
67.78,0.43
67.82,0.43
67.88,0.43
67.91,0.44
67.93,0.44
68.03,0.44
68.12,0.44
68.14,0.44
68.16,0.45
68.21,0.45
68.24,0.45
68.29,0.45
68.34,0.45
68.37,0.45
68.41,0.45
68.43,0.46
68.52,0.46
68.60,0.46
68.62,0.46
68.65,0.46
68.68,0.46
68.72,0.47
68.75,0.47
68.78,0.47
68.81,0.47
68.82,0.47
68.89,0.47
68.97,0.48
69.00,0.48
69.04,0.48
69.09,0.48
69.11,0.48
69.18,0.48
69.24,0.49
69.26,0.49
69.30,0.49
69.34,0.49
69.36,0.49
69.41,0.49
69.46,0.50
69.48,0.50
69.51,0.50
69.54,0.50
69.60,0.50
69.66,0.50
69.68,0.50
69.71,0.50
69.76,0.51
69.80,0.51
69.83,0.51
69.85,0.51
69.89,0.51
69.93,0.51
69.95,0.51
69.97,0.52
70.00,0.52
70.05,0.52
70.10,0.52
70.15,0.52
70.19,0.52
70.23,0.53
70.26,0.53
70.30,0.53
70.33,0.53
70.36,0.53
70.39,0.53
70.42,0.53
70.45,0.53
70.47,0.54
70.50,0.54
70.52,0.54
70.54,0.54
70.58,0.54
70.62,0.54
70.65,0.54
70.68,0.54
70.71,0.55
70.74,0.55
70.77,0.55
70.79,0.55
70.81,0.55
70.83,0.55
70.85,0.55
70.87,0.55
70.89,0.55
70.90,0.55
70.92,0.55
70.93,0.55
70.95,0.56
70.96,0.56
70.97,0.56
70.98,0.56
70.99,0.56
71.01,0.56
71.47,0.58
71.91,0.60
71.92,0.60
71.93,0.60
71.94,0.60
71.95,0.60
71.97,0.60
71.98,0.60
71.99,0.60
72.01,0.60
72.02,0.60
72.04,0.60
72.05,0.60
72.07,0.60
72.09,0.60
72.11,0.61
72.13,0.61
72.15,0.61
72.18,0.61
72.20,0.61
72.23,0.61
72.26,0.61
72.29,0.61
72.33,0.62
72.35,0.62
72.37,0.62
72.39,0.62
72.41,0.62
72.43,0.62
72.46,0.62
72.48,0.62
72.51,0.62
72.54,0.62
72.56,0.63
72.60,0.63
72.63,0.63
72.66,0.63
72.70,0.63
72.74,0.63
72.78,0.64
72.81,0.64
72.82,0.64
72.84,0.64
72.87,0.64
72.90,0.64
72.92,0.64
72.94,0.64
72.97,0.65
73.01,0.65
73.03,0.65
73.05,0.65
73.09,0.65
73.14,0.65
73.16,0.65
73.19,0.66
73.20,0.66
73.24,0.66
73.27,0.66
73.29,0.66
73.32,0.66
73.34,0.66
73.36,0.66
73.40,0.67
73.45,0.67
73.47,0.67
73.50,0.67
73.53,0.67
73.55,0.67
73.61,0.68
73.65,0.68
73.66,0.68
73.68,0.68
73.70,0.68
73.72,0.68
73.75,0.68
73.77,0.68
73.79,0.68
73.80,0.69
73.86,0.69
73.91,0.69
73.93,0.69
73.95,0.69
73.97,0.69
74.00,0.70
74.03,0.70
74.05,0.70
74.08,0.70
74.10,0.70
74.11,0.70
74.17,0.70
74.23,0.71
74.24,0.71
74.26,0.71
74.29,0.71
74.32,0.71
74.35,0.71
74.38,0.72
74.40,0.72
74.42,0.72
74.44,0.72
74.46,0.72
74.48,0.72
74.49,0.72
74.50,0.72
74.57,0.73
74.64,0.73
74.65,0.73
74.66,0.73
74.69,0.73
74.70,0.73
74.73,0.73
74.75,0.74
74.76,0.74
74.78,0.74
74.81,0.74
74.85,0.74
74.87,0.74
74.88,0.74
74.90,0.74
74.93,0.75
74.95,0.75
74.98,0.75
75.00,0.75
75.01,0.75
75.02,0.75
75.10,0.76
75.17,0.76
75.18,0.76
75.19,0.76
75.20,0.76
75.22,0.76
75.24,0.76
75.26,0.77
75.28,0.77
75.31,0.77
75.34,0.77
75.36,0.77
75.38,0.77
75.39,0.77
75.43,0.78
75.47,0.78
75.48,0.78
75.50,0.78
75.52,0.78
75.55,0.78
75.57,0.79
75.59,0.79
75.61,0.79
75.63,0.79
75.65,0.79
75.68,0.79
75.70,0.79
75.71,0.79
75.72,0.79
75.73,0.80
75.74,0.80
75.81,0.80
75.89,0.81
75.90,0.81
75.92,0.81
75.93,0.81
75.95,0.81
75.97,0.81
75.98,0.81
76.00,0.81
76.03,0.82
76.05,0.82
76.06,0.82
76.07,0.82
76.10,0.82
76.13,0.82
76.14,0.82
76.16,0.83
76.18,0.83
76.19,0.83
76.20,0.83
76.21,0.83
76.25,0.83
76.29,0.83
76.30,0.84
76.31,0.84
76.32,0.84
76.33,0.84
76.35,0.84
76.36,0.84
76.37,0.84
76.38,0.84
76.41,0.84
76.44,0.85
76.46,0.85
76.47,0.85
76.49,0.85
76.51,0.85
76.52,0.85
76.53,0.85
76.54,0.86
76.56,0.86
76.58,0.86
76.59,0.86
76.60,0.86
76.62,0.86
76.63,0.86
76.64,0.86
76.65,0.86
76.66,0.87
76.67,0.87
76.74,0.87
76.81,0.88
76.82,0.88
76.83,0.88
76.85,0.88
76.86,0.88
76.88,0.88
76.91,0.88
76.93,0.89
76.94,0.89
76.97,0.89
76.99,0.89
77.02,0.89
77.03,0.89
77.05,0.89
77.08,0.89
77.10,0.90
77.11,0.90
77.15,0.90
77.18,0.90
77.20,0.90
77.22,0.90
77.25,0.90
77.26,0.90
77.27,0.90
77.31,0.91
77.35,0.91
77.36,0.91
77.37,0.91
77.40,0.91
77.42,0.91
77.45,0.91
77.47,0.92
77.48,0.92
77.50,0.92
77.52,0.92
77.53,0.92
77.55,0.92
77.57,0.92
77.58,0.92
77.59,0.92
77.64,0.93
77.70,0.93
77.72,0.93
77.75,0.93
77.79,0.93
77.85,0.93
77.89,0.94
77.94,0.94
78.01,0.94
78.04,0.94
78.11,0.94
78.17,0.94
78.20,0.94
78.25,0.94
78.29,0.94
78.32,0.94
78.36,0.95
78.39,0.95
78.50,0.95
78.61,0.95
78.63,0.95
78.66,0.95
78.71,0.95
78.74,0.95
78.79,0.96
78.84,0.96
78.87,0.96
78.91,0.96
78.93,0.96
79.02,0.96
79.11,0.96
79.14,0.96
79.19,0.97
79.24,0.97
79.27,0.97
79.33,0.97
79.41,0.97
79.45,0.97
79.48,0.97
79.55,0.97
79.60,0.97
79.63,0.98
79.66,0.98
79.70,0.98
79.76,0.98
79.82,0.98
79.87,0.98
79.91,0.98
79.95,0.98
79.98,0.98
80.02,0.98
80.05,0.99
80.10,0.99
80.14,0.99
80.18,0.99
80.21,0.99
80.24,0.99
80.26,0.99
80.28,0.99
80.30,0.99
80.32,0.99
80.34,0.99
80.35,0.99
80.66,1.00
80.96,1.01
80.97,1.01
80.99,1.01
81.00,1.01
81.02,1.01
81.04,1.01
81.07,1.01
81.09,1.01
81.12,1.01
81.15,1.01
81.19,1.01
81.24,1.01
81.26,1.01
81.29,1.02
81.32,1.02
81.35,1.02
81.39,1.02
81.43,1.02
81.48,1.02
81.53,1.02
81.57,1.02
81.59,1.02
81.61,1.02
81.65,1.02
81.70,1.03
81.73,1.03
81.76,1.03
81.82,1.03
81.87,1.03
81.89,1.03
81.93,1.03
81.97,1.03
81.99,1.03
82.05,1.03
82.11,1.04
82.13,1.04
82.15,1.04
82.18,1.04
82.21,1.04
82.25,1.04
82.27,1.04
82.30,1.04
82.32,1.04
82.34,1.04
82.41,1.04
82.48,1.05
82.50,1.05
82.52,1.05
82.54,1.05
82.56,1.05
82.60,1.05
82.61,1.05
82.65,1.05
82.69,1.05
82.71,1.05
82.75,1.05
82.78,1.05
82.81,1.05
82.84,1.06
82.86,1.06
82.88,1.06
82.89,1.06
82.98,1.06
83.07,1.06
83.08,1.06
83.09,1.06
83.11,1.06
83.14,1.06
83.16,1.06
83.19,1.07
83.22,1.07
83.23,1.07
83.26,1.07
83.30,1.07
83.33,1.07
83.35,1.07
83.37,1.07
83.38,1.07
83.43,1.07
83.48,1.07
83.49,1.07
83.50,1.07
83.54,1.08
83.56,1.08
83.58,1.08
83.61,1.08
83.65,1.08
83.67,1.08
83.68,1.08
83.71,1.08
83.74,1.08
83.75,1.08
83.78,1.08
83.80,1.08
83.82,1.08
83.84,1.08
83.85,1.08
83.88,1.09
83.89,1.09
83.91,1.09
83.92,1.09
83.93,1.09
83.94,1.09
83.95,1.09
84.05,1.09
84.15,1.09
84.16,1.09
84.17,1.09
84.18,1.10
84.19,1.10
84.20,1.10
84.22,1.10
84.24,1.10
84.25,1.10
84.27,1.10
84.29,1.10
84.31,1.10
84.32,1.10
84.33,1.10
84.34,1.10
84.36,1.10
84.38,1.10
84.39,1.15
84.40,1.10
84.41,1.10
84.42,1.10
84.44,1.10
84.47,1.11
84.48,1.11
84.49,1.11
84.50,1.11
84.52,1.11
84.53,1.11
84.54,1.11
84.55,1.11
84.57,1.15
84.58,1.11
84.58,1.15
84.59,1.15
84.60,1.15
84.61,1.15
84.62,1.11
84.62,1.15
84.63,1.11
84.63,1.15
84.64,1.11
84.64,1.15
84.65,1.11
84.65,1.15
84.66,1.15
84.67,1.11
84.67,1.15
84.68,1.11
84.68,1.15
84.69,1.15
84.70,1.11
84.70,1.15
84.71,1.15
84.72,1.11
84.72,1.15
84.73,1.12
84.73,1.15
84.74,1.12
84.74,1.15
84.75,1.15
84.76,1.12
84.76,1.15
84.77,1.12
84.77,1.15
84.78,1.12
84.78,1.15
84.79,1.12
84.79,1.15
84.80,1.12
84.80,1.15
84.81,1.12
84.81,1.15
84.82,1.12
84.82,1.15
84.83,1.15
84.84,1.15
84.85,1.15
84.86,1.12
84.86,1.15
84.87,1.15
84.88,1.15
84.89,1.12
84.89,1.15
84.90,1.12
84.90,1.15
84.91,1.12
84.91,1.15
84.92,1.12
84.92,1.15
84.93,1.12
84.93,1.15
84.94,1.12
84.94,1.15
84.95,1.13
84.95,1.15
84.96,1.13
84.96,1.15
84.97,1.13
84.97,1.15
84.98,1.13
84.98,1.15
84.99,1.13
84.99,1.15
85.00,1.13
85.00,1.15
85.01,1.13
85.01,1.15
85.02,1.13
85.02,1.15
85.03,1.13
85.03,1.15
85.04,1.13
85.04,1.15
85.05,1.13
85.05,1.15
85.06,1.13
85.06,1.15
85.07,1.13
85.07,1.15
85.08,1.13
85.08,1.15
85.09,1.15
85.10,1.13
85.10,1.14
85.10,1.15
85.11,1.14
85.11,1.15
85.12,1.14
85.12,1.15
85.13,1.14

